BioBind: Binding Biometric Deduplication to Zero-Knowledge Authentication

Biometric identity systems for decentralized applications need credentials that resist repeated enrollment and support private, publicly verifiable authentication. Capture and large-scale private deduplication run off chain while smart contracts authorize issuance and use; these stages span distinct trust domains, and a correct verdict covers only the checked inputs and gallery snapshot. Without binding and state checks, concurrent enrollments can issue duplicate credentials from correct verdicts, while substituted inputs can authorize unrelated credentials. We present BioBind, a protocol whose four backend interface conditions bind the deduplication query, gallery insertion and issued commitment to one captured vector, authenticate gallery transitions, and require a sound uniqueness verdict valid at finalization. Its encrypted instance uses bound requests, stale-session rejection and committee-confirmed migration. Capture-bound zero-knowledge authentication links credential use to the enrolled template and a fresh device-originated probe bound to the challenge. We give a conditional multi-session composition argument under explicit capture, backend and cryptographic assumptions. A prototype using LFW face features rejects the tested composition attacks; its unlinkable authentication circuit uses 31,445 constraints and about 305,000 gas. An equal-public-field baseline quantifies the cost of verifiable matching: witness-plus-proving medians are 1.989 s versus 1.119 s with device-trusted matching. Separate tests of encrypted enrollment complete three histories of 16,384 registrations without decoding errors at the tested checkpoints. Biometric accuracy bounds person-level uniqueness: on the Bosphorus database, cooperative subjects who change appearance evade deduplication in 1.8% of re-enrollment attempts at the operating threshold. Full backend integration remains open.

==> figures/data/cost_facenet_n1.csv <==
N,M,pvsc,source,issue,total,pvscPct,sourcePct,issuePct
10000,2,169588,228746,438059,836393,20.276114219033396,27.34910502598659,52.374780754980016
40000,5,423970,228746,438059,1090775,38.868694277004884,20.970961013957965,40.160344709037155
100000,13,1102322,228746,438059,1769127,62.308811068962264,12.92988010470701,24.761308826330726
1000000,123,10429662,228746,438059,11096467,93.99083510093799,2.061430904088662,3.947733994973355


==> figures/data/dedup_extrap_cur.csv <==
N,fd
100.0,0.20682124040166017
112.2018454301963,0.22893233715199468
125.89254117941675,0.2530084481694518
141.2537544622754,0.27912848231400667
158.48931924611142,0.30734989713395666
177.82794100389228,0.3377016760129644
199.52623149688787,0.3701764438607771
223.872113856834,0.40472190704295274
251.18864315095797,0.441231943326197
281.8382931264455,0.4795378425986019
316.22776601683796,0.519400404432121
354.8133892335753,0.5605038211927992
398.1071705534973,0.6024524905254357
446.683592150963,0.6447720687799272
501.18723362727246,0.6869161407654667
562.341325190349,0.728279769662967
630.957344480193,0.7682208253581961
707.945784384138,0.8060893004222259
794.3282347242813,0.8412637768939797
891.2509381337459,0.8731928420924517
1000.0,0.9014377162313104
1122.018454301963,0.9257109336952903
1258.9254117941675,0.9459050278550246
1412.537544622754,0.9621052832879518
1584.893192461114,0.9745821372352699
1778.2794100389228,0.9837618495761643
1995.2623149688789,0.9901782472467965
2238.72113856834,0.994412738447098
2511.88643150958,0.997033012568614
2818.382931264455,0.9985415498947908
3162.2776601683795,0.9993425934754155
3548.133892335753,0.9997311246216016
3981.0717055349733,0.9999013969450323
4466.835921509631,0.9999680058139511
5011.872336272725,0.999990950870878
5623.413251903491,0.9999978060852868
6309.57344480193,0.9999995525504041
7079.457843841381,0.9999999248346417
7943.282347242814,0.9999999898431176
8912.509381337459,0.9999999989249276
10000.0,0.9999999999134818
11220.18454301963,0.9999999999948802
12589.254117941662,0.9999999999997854
14125.375446227554,0.9999999999999939
15848.93192461114,0.9999999999999999
17782.794100389227,1.0
19952.62314968879,1.0
22387.21138568338,1.0
25118.864315095823,1.0
28183.82931264455,1.0
31622.776601683792,1.0
35481.33892335753,1.0
39810.71705534969,1.0
44668.359215096345,1.0
50118.72336272725,1.0
56234.13251903491,1.0
63095.7344480193,1.0
70794.57843841374,1.0
79432.82347242821,1.0
89125.0938133746,1.0
100000.0,1.0
112201.84543019629,1.0
125892.54117941661,1.0
141253.75446227554,1.0
158489.3192461114,1.0
177827.94100389228,1.0
199526.2314968879,1.0
223872.11385683378,1.0
251188.6431509582,1.0
281838.2931264455,1.0
316227.7660168379,1.0
354813.3892335753,1.0
398107.1705534969,1.0
446683.5921509635,1.0
501187.2336272725,1.0
562341.3251903491,1.0
630957.344480193,1.0
707945.7843841374,1.0
794328.2347242822,1.0
891250.9381337459,1.0
1000000.0,1.0


==> figures/data/dedup_extrap_e3.csv <==
N,fd
100.0,0.0794530758823484
112.2018454301963,0.08870524368286459
125.89254117941675,0.09897568883777941
141.2537544622754,0.11036158445445277
158.48931924611142,0.12296557363573768
177.82794100389228,0.13689502532908493
199.52623149688787,0.152260925335582
223.872113856834,0.16917632010690775
251.18864315095797,0.1877542222801355
281.8382931264455,0.20810488084191536
316.22776601683796,0.23033231738216486
354.8133892335753,0.25453003579483346
398.1071705534973,0.2807758294959407
446.683592150963,0.3091256420505596
501.18723362727246,0.3396064890247763
562.341325190349,0.37220852627629575
630.957344480193,0.4068764578586965
707.945784384138,0.4435006189254338
794.3282347242813,0.481908246035867
891.2509381337459,0.5218556540935635
1000.0,0.5630222621736583
1122.018454301963,0.6050076240476501
1258.9254117941675,0.6473327824415412
1412.537544622754,0.6894473214267074
1584.893192461114,0.7307433666606007
1778.2794100389228,0.7705773998201706
1995.2623149688789,0.8083000433552423
2238.72113856834,0.8432929043144601
2511.88643150958,0.8750101852480096
2818.382931264455,0.903021232134392
3162.2776601683795,0.927048787492907
3548.133892335753,0.9469968721175857
3981.0717055349733,0.9629624082561552
4466.835921509631,0.9752263076598773
5011.872336272725,0.9842228711509847
5623.413251903491,0.9904905777741317
6309.57344480193,0.9946117017932015
7079.457843841381,0.9971512990750449
7943.282347242814,0.9986066288941738
8912.509381337459,0.999375416875726
10000.0,0.999746140675198
11220.18454301963,0.9999075542115938
12589.254117941662,0.9999702387674219
14125.375446227554,0.9999916564130787
15848.93192461114,0.99999799707765
17782.794100389227,0.9999995960180366
19952.62314968879,0.9999999329775736
22387.21138568338,0.9999999910692771
25118.864315095823,0.999999999069436
28183.82931264455,0.9999999999264189
31622.776601683792,0.999999999995731
35481.33892335753,0.999999999999825
39810.71705534969,0.9999999999999951
44668.359215096345,0.9999999999999999
50118.72336272725,1.0
56234.13251903491,1.0
63095.7344480193,1.0
70794.57843841374,1.0
79432.82347242821,1.0
89125.0938133746,1.0
100000.0,1.0
112201.84543019629,1.0
125892.54117941661,1.0
141253.75446227554,1.0
158489.3192461114,1.0
177827.94100389228,1.0
199526.2314968879,1.0
223872.11385683378,1.0
251188.6431509582,1.0
281838.2931264455,1.0
316227.7660168379,1.0
354813.3892335753,1.0
398107.1705534969,1.0
446683.5921509635,1.0
501187.2336272725,1.0
562341.3251903491,1.0
630957.344480193,1.0
707945.7843841374,1.0
794328.2347242822,1.0
891250.9381337459,1.0
1000000.0,1.0


==> figures/data/dedup_extrap_e4.csv <==
N,fd
100.0,0.007234414692902313
112.2018454301963,0.008113556547378109
125.89254117941675,0.009099043156186037
141.2537544622754,0.01020361174036688
158.48931924611142,0.011441492343785775
177.82794100389228,0.012828574295577821
199.52623149688787,0.014382589002111534
223.872113856834,0.016123310062779228
251.18864315095797,0.018072771580130098
281.8382931264455,0.02025550533789977
316.22776601683796,0.02269879722852841
354.8133892335753,0.02543296289785746
398.1071705534973,0.028491642005804896
446.683592150963,0.031912109737798455
501.18723362727246,0.035735603194305576
562.341325190349,0.040007658977522675
630.957344480193,0.04477845661781088
707.945784384138,0.05010316036007101
794.3282347242813,0.05604224917409373
891.2509381337459,0.06266182156640743
1000.0,0.07003385775196702
1122.018454301963,0.07823641688977767
1258.9254117941675,0.08735374130388829
1412.537544622754,0.09747623283018081
1584.893192461114,0.1087002586245821
1778.2794100389228,0.12112773498897278
1995.2623149688789,0.13486542818285874
2238.72113856834,0.15002390112973407
2511.88643150958,0.16671602497961213
2818.382931264455,0.1850549655707242
3162.2776601683795,0.20515154830288618
3548.133892335753,0.22711090271193568
3981.0717055349733,0.2510282927173534
4466.835921509631,0.27698405347705934
5011.872336272725,0.3050375852079258
5623.413251903491,0.3352204031273669
6309.57344480193,0.36752831618881876
7079.457843841381,0.4019129107068218
7943.282347242814,0.43827265226680456
8912.509381337459,0.4764440916122584
10000.0,0.5161938634508152
11220.18454301963,0.5572123891152063
12589.254117941662,0.5991104109714698
14125.375446227554,0.6414196598012469
15848.93192461114,0.6835990308723536
17782.794100389227,0.7250475495938346
19952.62314968879,0.7651250649917012
22387.21138568338,0.8031809477217382
25118.864315095823,0.8385900513347617
28183.82931264455,0.8707938520917852
31622.776601683792,0.8993431521508494
35481.33892335753,0.9239372873168771
39810.71705534969,0.9444538294167735
44668.359215096345,0.9609627909770165
50118.72336272725,0.9737207373483723
56234.13251903491,0.9831431346394008
63095.7344480193,0.9897573845875008
70794.57843841374,0.994143417365384
79432.82347242821,0.9968720796867349
89125.0938133746,0.9984525000267894
100000.0,0.9992973909716122
112201.84543019629,0.9997102959217248
125892.54117941661,0.9998927869183755
141253.75446227554,0.9999648549027688
158489.3192461114,0.999989945093173
177827.94100389228,0.9999975306881239
199526.2314968879,0.9999994890637345
223872.11385683378,0.9999999127688972
251188.6431509582,0.9999999879966355
281838.2931264455,0.999999998703323
316227.7660168379,0.999999999893234
354813.3892335753,0.9999999999935179
398107.1705534969,0.9999999999997204
446683.5921509635,0.9999999999999918
501187.2336272725,0.9999999999999999
562341.3251903491,1.0
630957.344480193,1.0
707945.7843841374,1.0
794328.2347242822,1.0
891250.9381337459,1.0
1000000.0,1.0


==> figures/data/dedup_extrap_e5.csv <==
N,fd
100.0,0.00036095216383580375
112.2018454301963,0.00040498606943994986
125.89254117941675,0.0004543906150065169
141.2537544622754,0.0005098205199722816
158.48931924611142,0.0005720102369152213
177.82794100389228,0.0006417836404333244
199.52623149688787,0.0007200648878918914
223.872113856834,0.0008078905923476487
251.18864315095797,0.0009064234643932911
281.8382931264455,0.0010169675979182502
316.22776601683796,0.0011409855950419434
354.8133892335753,0.0012801177479228043
398.1071705534973,0.0014362035199837475
446.683592150963,0.001611305596507684
501.18723362727246,0.001807736804769866
562.341325190349,0.00202809023705397
630.957344480193,0.0022752729462607313
707.945784384138,0.002552543623500547
794.3282347242813,0.0028635547101985015
891.2509381337459,0.003212399443902725
1000.0,0.0036036643871507623
1122.018454301963,0.004042488042306114
1258.9254117941675,0.004534626211931014
1412.537544622754,0.005086524823548766
1584.893192461114,0.005705400998799681
1778.2794100389228,0.006399333208905511
1995.2623149688789,0.007177361419458239
2238.72113856834,0.008049598185671858
2511.88643150958,0.009027351711456633
2818.382931264455,0.010123261928117522
3162.2776601683795,0.011351450676027275
3548.133892335753,0.012727687078684324
3981.0717055349733,0.014269569174599761
4466.835921509631,0.015996722807634423
5011.872336272725,0.01793101865697644
5623.413251903491,0.02009680809668224
6309.57344480193,0.022521178290101584
7079.457843841381,0.025234226520011394
7943.282347242814,0.028269353198288383
8912.509381337459,0.0316635722498545
10000.0,0.03545783657672208
11220.18454301963,0.03969737502250115
12589.254117941662,0.04443203560904907
14125.375446227554,0.04971662772803365
15848.93192461114,0.05561125335388184
17782.794100389227,0.06218161410482759
19952.62314968879,0.06949927701348979
22387.21138568338,0.07764187707496917
25118.864315095823,0.08669322892448761
28183.82931264455,0.09674331328596075
31622.776601683792,0.10788809609823469
35481.33892335753,0.12022912950991049
39810.71705534969,0.1338728743927755
44668.359215096345,0.14892967398176948
50118.72336272725,0.16551229826916336
56234.13251903491,0.1837339697531699
63095.7344480193,0.20370577439130277
70794.57843841374,0.22553335901331073
79432.82347242821,0.24931282055545678
89125.0938133746,0.27512570660506663
100000.0,0.303033075020157
112201.84543019629,0.33306860767939717
125892.54117941661,0.3652308450557994
141253.75446227554,0.3994747095172885
158489.3192461114,0.4357026201386508
177827.94100389228,0.47375567174707467
199526.2314968879,0.5134055523163932
223872.11385683378,0.5543480941380698
251188.6431509582,0.5961995725562346
281838.2931264455,0.638497043980957
316227.7660168379,0.6807040983164807
354813.3892335753,0.722223320303577
398107.1705534969,0.762416431207895
446683.5921509635,0.8006324445425105
501187.2336272725,0.8362431761217812
562341.3251903491,0.8686841247698913
630957.344480193,0.8974972152750814
707945.7843841374,0.922370433851658
794328.2347242822,0.9431683861846994
891250.9381337459,0.9599477439339672
1000000.0,0.9729528388510722


==> figures/data/dedup_extrap_e6.csv <==
N,fd
100.0,6.685272669393338e-05
112.2018454301963,7.500968712670364e-05
125.89254117941675,8.416186804893755e-05
141.2537544622754,9.443068421643996e-05
158.48931924611142,0.00010595235991606167
177.82794100389228,0.00011887973462676449
199.52623149688787,0.0001333842886487302
223.872113856834,0.00014965841544922753
251.18864315095797,0.00016791797071191716
281.8382931264455,0.000188405131708147
316.22776601683796,0.00021139160466931983
354.8133892335753,0.00023718222239388354
398.1071705534973,0.000266118979412755
446.683592150963,0.00029858555773520923
501.18723362727246,0.0003350124025777168
562.341325190349,0.0003758824145982942
630.957344480193,0.00042173733313577433
707.945784384138,0.00047318489384484685
794.3282347242813,0.0005309068540639839
891.2509381337459,0.0005956679903361684
1000.0,0.0006683261848711153
1122.018454301963,0.0007498437315132112
1258.9254117941675,0.0008413000071132437
1412.537544622754,0.0009439056712580163
1584.893192461114,0.0010590185762476834
1778.2794100389228,0.001188161590223391
1995.2623149688789,0.0013330425596108642
2238.72113856834,0.0014955766627668954
2511.88643150958,0.001677911435095547
2818.382931264455,0.0018824547771292277
3162.2776601683795,0.002111906291359822
3548.133892335753,0.0023692923311109393
3981.0717055349733,0.0026580051856337494
4466.835921509631,0.0029818468699839284
5011.872336272725,0.0033450780361342636
5623.413251903491,0.003752472573163579
6309.57344480193,0.004209378519045348
7079.457843841381,0.004721785964213243
7943.282347242814,0.0052964026871227254
8912.509381337459,0.00594073832359554
10000.0,0.0066631979335667335
11220.18454301963,0.007473185889187994
12589.254117941662,0.00838122106466277
14125.375446227554,0.009399064357466957
15848.93192461114,0.010539859608460156
17782.794100389227,0.011818289009216554
19952.62314968879,0.013250744081474641
22387.21138568338,0.014855513276624932
25118.864315095823,0.016652987160838517
28183.82931264455,0.018665882008877643
31622.776601683792,0.020919482408197854
35481.33892335753,0.023441903151446897
39810.71705534969,0.026264370241332546
44668.359215096345,0.029421520212106644
50118.72336272725,0.03295171614426362
56234.13251903491,0.03689737766269019
63095.7344480193,0.04130532080327687
70794.57843841374,0.046227101838625995
79432.82347242821,0.051719356889327384
89125.0938133746,0.057844126322789347
100000.0,0.06466914945820612
112201.84543019629,0.07226811085086937
125892.54117941661,0.08072081432072808
141253.75446227554,0.0901132548304493
158489.3192461114,0.1005375512473845
177827.94100389228,0.11209169493400117
199526.2314968879,0.12487906007988503
223872.11385683378,0.13900761192348443
251188.6431509582,0.1545887389124332
281838.2931264455,0.1717356250849933
316227.7660168379,0.19056107055274996
354813.3892335753,0.21117466243145566
398107.1705534969,0.23367919800294112
446683.5921509635,0.2581662691060991
501187.2336272725,0.28471093535211844
562341.3251903491,0.31336544814301837
630957.344480193,0.3441520427174176
707945.7843841374,0.37705489693340843
794328.2347242822,0.41201146819610424
891250.9381337459,0.448903567205731
1000000.0,0.4875487089656726


==> figures/data/dedup_meas_cur.csv <==
N,fd,md
100,0.20552,0.03333
250,0.38037,0.0
500,0.56237,0.0
1000,0.74029,0.00282
1645,0.83333,0.00507


==> figures/data/dedup_meas_e3.csv <==
N,fd,md
100,0.08691,0.06667
250,0.16258,0.02532
500,0.28221,0.01796
1000,0.40593,0.0339
1645,0.53681,0.03885


==> figures/data/dedup_meas_e4.csv <==
N,fd,md
100,0.01022,0.13333
250,0.01329,0.16456
500,0.02454,0.17365
1000,0.0409,0.18079
1645,0.06544,0.17061


==> figures/data/dedup_meas_e5.csv <==
N,fd,md
100,0.0,0.46667
250,0.00102,0.43038
500,0.00102,0.38922
1000,0.00409,0.41243
1645,0.00409,0.40034


==> figures/data/dedup_meas_e6.csv <==
N,fd,md
100,0.0,0.63333
250,0.0,0.63291
500,0.0,0.62275
1000,0.00102,0.62712
1645,0.00102,0.60811


==> figures/data/dedup_missed_last.csv <==
x,tag,N,missed,probes,md,errMinus,errPlus,mdMinOverN,mdMaxOverN
0,cur,1645,3,592,0.005067567567567568,0.004021291599835053,0.009670030873347946,0.0,0.03333
1,e3,1645,23,592,0.03885135135135135,0.014066330835820089,0.018876407544290506,0.01796,0.06667
2,e4,1645,101,592,0.17060810810810811,0.029440754022065724,0.032770555601181306,0.13333,0.18079
3,e5,1645,237,592,0.40033783783783783,0.03973076941357484,0.04073016296576998,0.38922,0.46667
4,e6,1645,360,592,0.6081081081081081,0.040628664705779305,0.039544469743971966,0.60811,0.63333


==> figures/data/roc_biozkfhe_gamma512.csv <==
far,tar
0.0003333333333333333,0.8873333333333333
0.0006666666666666666,0.9586666666666667
0.001,0.9773333333333334
0.0013333333333333333,0.9813333333333333
0.0016666666666666668,0.9816666666666667
0.002,0.9826666666666667
0.0023333333333333335,0.983
0.0026666666666666666,0.983
0.003,0.9833333333333333
0.0033333333333333335,0.9833333333333333
0.0036666666666666666,0.9833333333333333
0.004,0.9836666666666667
0.004333333333333333,0.9846666666666667
0.004666666666666667,0.9853333333333333
0.005,0.9853333333333333
0.005333333333333333,0.9856666666666667
0.005666666666666667,0.9866666666666667
0.006,0.987
0.006333333333333333,0.987
0.006666666666666667,0.9883333333333333
0.007,0.9886666666666667
0.007333333333333333,0.9886666666666667
0.007666666666666666,0.989
0.008,0.99
0.008333333333333333,0.99
0.008666666666666666,0.9903333333333333
0.009,0.9903333333333333
0.009333333333333334,0.9906666666666667
0.009666666666666667,0.992
0.01,0.992
0.010333333333333333,0.992
0.010666666666666666,0.9926666666666667
0.011,0.9926666666666667
0.011333333333333334,0.9926666666666667
0.011666666666666667,0.9926666666666667
0.012,0.9926666666666667
0.012333333333333333,0.9926666666666667
0.012666666666666666,0.993
0.013,0.993
0.013333333333333334,0.993
0.013666666666666667,0.9933333333333333
0.014,0.9933333333333333
0.014333333333333333,0.9933333333333333
0.014666666666666666,0.9933333333333333
0.015,0.9936666666666667
0.015333333333333332,0.994
0.015666666666666666,0.994
0.016,0.9943333333333333
0.01633333333333333,0.9943333333333333
0.016666666666666666,0.9943333333333333
0.017,0.9943333333333333
0.017333333333333333,0.9943333333333333
0.017666666666666667,0.9943333333333333
0.018,0.9943333333333333
0.018333333333333333,0.9943333333333333
0.018666666666666668,0.9943333333333333
0.019,0.9943333333333333
0.019333333333333334,0.9943333333333333
0.019666666666666666,0.9943333333333333
0.02,0.9943333333333333
0.02033333333333333,0.9943333333333333
0.020666666666666667,0.9943333333333333
0.021,0.9943333333333333
0.021333333333333333,0.9943333333333333
0.021666666666666667,0.9943333333333333
0.022,0.9943333333333333
0.022333333333333334,0.9943333333333333
0.02266666666666667,0.9943333333333333
0.023,0.9943333333333333
0.023333333333333334,0.9943333333333333
0.023666666666666666,0.9946666666666667
0.024,0.9946666666666667
0.024333333333333332,0.9946666666666667
0.024666666666666667,0.9946666666666667
0.025,0.9946666666666667
0.025333333333333333,0.9946666666666667
0.025666666666666667,0.9946666666666667
0.026,0.9946666666666667
0.026333333333333334,0.9946666666666667
0.02666666666666667,0.9946666666666667
0.027,0.9946666666666667
0.027333333333333334,0.9946666666666667
0.027666666666666666,0.9946666666666667
0.028,0.9946666666666667
0.028333333333333332,0.9946666666666667
0.028666666666666667,0.9946666666666667
0.029,0.9946666666666667
0.029333333333333333,0.9946666666666667
0.029666666666666668,0.9946666666666667
0.03,0.9946666666666667
0.030333333333333334,0.9946666666666667
0.030666666666666665,0.9946666666666667
0.031,0.9946666666666667
0.03133333333333333,0.9946666666666667
0.03166666666666667,0.9946666666666667
0.032,0.9946666666666667
0.03233333333333333,0.9946666666666667
0.03266666666666666,0.9946666666666667
0.033,0.9953333333333333
0.03333333333333333,0.9953333333333333
0.033666666666666664,0.9953333333333333
0.034,0.9953333333333333
0.034333333333333334,0.9953333333333333
0.034666666666666665,0.9953333333333333
0.035,0.9956666666666667
0.035333333333333335,0.9956666666666667
0.035666666666666666,0.9956666666666667
0.036,0.9956666666666667
0.036333333333333336,0.9956666666666667
0.03666666666666667,0.9956666666666667
0.037,0.9956666666666667
0.037333333333333336,0.9956666666666667
0.03766666666666667,0.9956666666666667
0.038,0.9956666666666667
0.03833333333333333,0.9956666666666667
0.03866666666666667,0.9956666666666667
0.039,0.9956666666666667
0.03933333333333333,0.9956666666666667
0.03966666666666667,0.9956666666666667
0.04,0.9956666666666667
0.04033333333333333,0.9956666666666667
0.04066666666666666,0.9956666666666667
0.041,0.9956666666666667
0.04133333333333333,0.9956666666666667
0.041666666666666664,0.9956666666666667
0.042,0.9956666666666667
0.042333333333333334,0.9956666666666667
0.042666666666666665,0.9956666666666667
0.043,0.9956666666666667
0.043333333333333335,0.9956666666666667
0.043666666666666666,0.9956666666666667
0.044,0.9956666666666667
0.044333333333333336,0.9956666666666667
0.04466666666666667,0.9956666666666667
0.045,0.9956666666666667
0.04533333333333334,0.996
0.04566666666666667,0.996
0.046,0.996
0.04633333333333333,0.996
0.04666666666666667,0.996
0.047,0.996
0.04733333333333333,0.9963333333333333
0.04766666666666667,0.9963333333333333
0.048,0.9963333333333333
0.04833333333333333,0.9963333333333333
0.048666666666666664,0.9963333333333333
0.049,0.9963333333333333
0.04933333333333333,0.9963333333333333
0.049666666666666665,0.9963333333333333
0.05,0.9963333333333333
0.050333333333333334,0.9963333333333333
0.050666666666666665,0.9963333333333333
0.051,0.9963333333333333
0.051333333333333335,0.9963333333333333
0.051666666666666666,0.9963333333333333
0.052,0.9963333333333333
0.052333333333333336,0.9963333333333333
0.05266666666666667,0.9963333333333333
0.053,0.9963333333333333
0.05333333333333334,0.9963333333333333
0.05366666666666667,0.9963333333333333
0.054,0.9963333333333333
0.05433333333333333,0.9963333333333333
0.05466666666666667,0.9963333333333333
0.055,0.9963333333333333
0.05533333333333333,0.9963333333333333
0.05566666666666667,0.9963333333333333
0.056,0.9963333333333333
0.05633333333333333,0.9963333333333333
0.056666666666666664,0.9963333333333333
0.057,0.9963333333333333
0.05733333333333333,0.9963333333333333
0.057666666666666665,0.9966666666666667
0.058,0.9966666666666667
0.058333333333333334,0.9966666666666667
0.058666666666666666,0.9966666666666667
0.059,0.9966666666666667
0.059333333333333335,0.9966666666666667
0.059666666666666666,0.9966666666666667
0.06,0.9966666666666667
0.060333333333333336,0.9966666666666667
0.06066666666666667,0.9966666666666667
0.061,0.9966666666666667
0.06133333333333333,0.9966666666666667
0.06166666666666667,0.9966666666666667
0.062,0.9966666666666667
0.06233333333333333,0.9966666666666667
0.06266666666666666,0.9966666666666667
0.063,0.9966666666666667
0.06333333333333334,0.9966666666666667
0.06366666666666666,0.9966666666666667
0.064,0.9966666666666667
0.06433333333333334,0.9966666666666667
0.06466666666666666,0.9966666666666667
0.065,0.9966666666666667
0.06533333333333333,0.9966666666666667
0.06566666666666666,0.9966666666666667
0.066,0.9966666666666667
0.06633333333333333,0.9966666666666667
0.06666666666666667,0.9966666666666667
0.067,0.9966666666666667
0.06733333333333333,0.9966666666666667
0.06766666666666667,0.9966666666666667
0.068,0.9966666666666667
0.06833333333333333,0.9966666666666667
0.06866666666666667,0.9966666666666667
0.069,0.9966666666666667
0.06933333333333333,0.9966666666666667
0.06966666666666667,0.9966666666666667
0.07,0.9966666666666667
0.07033333333333333,0.9966666666666667
0.07066666666666667,0.9966666666666667
0.071,0.997
0.07133333333333333,0.997
0.07166666666666667,0.997
0.072,0.997
0.07233333333333333,0.997
0.07266666666666667,0.997
0.073,0.997
0.07333333333333333,0.997
0.07366666666666667,0.997
0.074,0.9973333333333333
0.07433333333333333,0.9973333333333333
0.07466666666666667,0.9976666666666667
0.075,0.9976666666666667
0.07533333333333334,0.9976666666666667
0.07566666666666666,0.9976666666666667
0.076,0.9976666666666667
0.07633333333333334,0.9976666666666667
0.07666666666666666,0.9976666666666667
0.077,0.9976666666666667
0.07733333333333334,0.9976666666666667
0.07766666666666666,0.9976666666666667
0.078,0.9976666666666667
0.07833333333333334,0.9976666666666667
0.07866666666666666,0.9976666666666667
0.079,0.9976666666666667
0.07933333333333334,0.9976666666666667
0.07966666666666666,0.9976666666666667
0.08,0.9976666666666667
0.08033333333333334,0.9976666666666667
0.08066666666666666,0.9976666666666667
0.081,0.9976666666666667
0.08133333333333333,0.9976666666666667
0.08166666666666667,0.9976666666666667
0.082,0.9976666666666667
0.08233333333333333,0.9976666666666667
0.08266666666666667,0.9976666666666667
0.083,0.9976666666666667
0.08333333333333333,0.9976666666666667
0.08366666666666667,0.9976666666666667
0.084,0.9976666666666667
0.08433333333333333,0.998
0.08466666666666667,0.998
0.085,0.998
0.08533333333333333,0.998
0.08566666666666667,0.998
0.086,0.998
0.08633333333333333,0.998
0.08666666666666667,0.998
0.087,0.998
0.08733333333333333,0.998
0.08766666666666667,0.998
0.088,0.998
0.08833333333333333,0.998
0.08866666666666667,0.998
0.089,0.998
0.08933333333333333,0.998
0.08966666666666667,0.998
0.09,0.998
0.09033333333333333,0.998
0.09066666666666667,0.998
0.091,0.998
0.09133333333333334,0.998
0.09166666666666666,0.998
0.092,0.998
0.09233333333333334,0.998
0.09266666666666666,0.998
0.093,0.998
0.09333333333333334,0.998
0.09366666666666666,0.998
0.094,0.998
0.09433333333333334,0.998
0.09466666666666666,0.998
0.095,0.998
0.09533333333333334,0.998
0.09566666666666666,0.998
0.096,0.998
0.09633333333333334,0.998
0.09666666666666666,0.998
0.097,0.998
0.09733333333333333,0.998
0.09766666666666667,0.998
0.098,0.9983333333333333
0.09833333333333333,0.9983333333333333
0.09866666666666667,0.9983333333333333
0.099,0.9983333333333333
0.09933333333333333,0.9983333333333333
0.09966666666666667,0.9983333333333333
0.1,0.9983333333333333
0.10033333333333333,0.9983333333333333
0.10066666666666667,0.9983333333333333
0.101,0.9983333333333333
0.10133333333333333,0.9983333333333333
0.10166666666666667,0.9983333333333333
0.102,0.9983333333333333
0.10233333333333333,0.9983333333333333
0.10266666666666667,0.9983333333333333
0.103,0.9983333333333333
0.10333333333333333,0.9983333333333333
0.10366666666666667,0.9983333333333333
0.104,0.9983333333333333
0.10433333333333333,0.9983333333333333
0.10466666666666667,0.9983333333333333
0.105,0.9983333333333333
0.10533333333333333,0.9983333333333333
0.10566666666666667,0.9983333333333333
0.106,0.9983333333333333
0.10633333333333334,0.9983333333333333
0.10666666666666667,0.9983333333333333
0.107,0.9983333333333333
0.10733333333333334,0.9983333333333333
0.10766666666666666,0.9983333333333333
0.108,0.9983333333333333
0.10833333333333334,0.9983333333333333
0.10866666666666666,0.9983333333333333
0.109,0.9983333333333333
0.10933333333333334,0.9983333333333333
0.10966666666666666,0.9983333333333333
0.11,0.9983333333333333
0.11033333333333334,0.9983333333333333
0.11066666666666666,0.9983333333333333
0.111,0.9983333333333333
0.11133333333333334,0.9983333333333333
0.11166666666666666,0.9983333333333333
0.112,0.9983333333333333
0.11233333333333333,0.9983333333333333
0.11266666666666666,0.9983333333333333
0.113,0.9983333333333333
0.11333333333333333,0.9983333333333333
0.11366666666666667,0.9983333333333333
0.114,0.9983333333333333
0.11433333333333333,0.9983333333333333
0.11466666666666667,0.9983333333333333
0.115,0.9983333333333333
0.11533333333333333,0.9983333333333333
0.11566666666666667,0.9983333333333333
0.116,0.9983333333333333
0.11633333333333333,0.9983333333333333
0.11666666666666667,0.9983333333333333
0.117,0.9983333333333333
0.11733333333333333,0.9983333333333333
0.11766666666666667,0.9983333333333333
0.118,0.9983333333333333
0.11833333333333333,0.9983333333333333
0.11866666666666667,0.9983333333333333
0.119,0.9983333333333333
0.11933333333333333,0.9983333333333333
0.11966666666666667,0.9983333333333333
0.12,0.9983333333333333
0.12033333333333333,0.9983333333333333
0.12066666666666667,0.9983333333333333
0.121,0.9983333333333333
0.12133333333333333,0.9983333333333333
0.12166666666666667,0.9983333333333333
0.122,0.9983333333333333
0.12233333333333334,0.9983333333333333
0.12266666666666666,0.9983333333333333
0.123,0.9983333333333333
0.12333333333333334,0.9983333333333333
0.12366666666666666,0.9983333333333333
0.124,0.9983333333333333
0.12433333333333334,0.9983333333333333
0.12466666666666666,0.9983333333333333
0.125,0.9983333333333333
0.12533333333333332,0.9983333333333333
0.12566666666666668,0.9983333333333333
0.126,0.9983333333333333
0.12633333333333333,0.9983333333333333
0.12666666666666668,0.9983333333333333
0.127,0.9983333333333333
0.12733333333333333,0.9983333333333333
0.12766666666666668,0.9983333333333333
0.128,0.9983333333333333
0.12833333333333333,0.9983333333333333
0.12866666666666668,0.9983333333333333
0.129,0.9983333333333333
0.12933333333333333,0.9983333333333333
0.12966666666666668,0.9983333333333333
0.13,0.9983333333333333
0.13033333333333333,0.9983333333333333
0.13066666666666665,0.9983333333333333
0.131,0.9983333333333333
0.13133333333333333,0.9983333333333333
0.13166666666666665,0.9983333333333333
0.132,0.9983333333333333
0.13233333333333333,0.9983333333333333
0.13266666666666665,0.9983333333333333
0.133,0.9983333333333333
0.13333333333333333,0.9983333333333333
0.13366666666666666,0.9983333333333333
0.134,0.9983333333333333
0.13433333333333333,0.9983333333333333
0.13466666666666666,0.9983333333333333
0.135,0.9983333333333333
0.13533333333333333,0.9983333333333333
0.13566666666666666,0.9983333333333333
0.136,0.9983333333333333
0.13633333333333333,0.9983333333333333
0.13666666666666666,0.9983333333333333
0.137,0.9983333333333333
0.13733333333333334,0.9983333333333333
0.13766666666666666,0.9983333333333333
0.138,0.9983333333333333
0.13833333333333334,0.9983333333333333
0.13866666666666666,0.9983333333333333
0.139,0.9983333333333333
0.13933333333333334,0.9983333333333333
0.13966666666666666,0.9983333333333333
0.14,0.9983333333333333
0.14033333333333334,0.9983333333333333
0.14066666666666666,0.9983333333333333
0.141,0.9983333333333333
0.14133333333333334,0.9983333333333333
0.14166666666666666,0.9983333333333333
0.142,0.9983333333333333
0.14233333333333334,0.9983333333333333
0.14266666666666666,0.9983333333333333
0.143,0.9983333333333333
0.14333333333333334,0.9983333333333333
0.14366666666666666,0.9983333333333333
0.144,0.9983333333333333
0.14433333333333334,0.9983333333333333
0.14466666666666667,0.9983333333333333
0.145,0.9983333333333333
0.14533333333333334,0.9983333333333333
0.14566666666666667,0.9983333333333333
0.146,0.9983333333333333
0.14633333333333334,0.9983333333333333
0.14666666666666667,0.9983333333333333
0.147,0.9983333333333333
0.14733333333333334,0.9983333333333333
0.14766666666666667,0.9983333333333333
0.148,0.9983333333333333
0.14833333333333334,0.9983333333333333
0.14866666666666667,0.9983333333333333
0.149,0.9983333333333333
0.14933333333333335,0.9983333333333333
0.14966666666666667,0.9983333333333333
0.15,0.9983333333333333
0.15033333333333335,0.9983333333333333
0.15066666666666667,0.9983333333333333
0.151,0.9983333333333333
0.15133333333333332,0.9983333333333333
0.15166666666666667,0.9983333333333333
0.152,0.9983333333333333
0.15233333333333332,0.9983333333333333
0.15266666666666667,0.9983333333333333
0.153,0.9986666666666667
0.15333333333333332,0.9986666666666667
0.15366666666666667,0.9986666666666667
0.154,0.9986666666666667
0.15433333333333332,0.9986666666666667
0.15466666666666667,0.9986666666666667
0.155,0.9986666666666667
0.15533333333333332,0.9986666666666667
0.15566666666666668,0.9986666666666667
0.156,0.9986666666666667
0.15633333333333332,0.9986666666666667
0.15666666666666668,0.9986666666666667
0.157,0.9986666666666667
0.15733333333333333,0.9986666666666667
0.15766666666666668,0.9986666666666667
0.158,0.9986666666666667
0.15833333333333333,0.9986666666666667
0.15866666666666668,0.9986666666666667
0.159,0.9986666666666667
0.15933333333333333,0.9986666666666667
0.15966666666666668,0.9986666666666667
0.16,0.9986666666666667
0.16033333333333333,0.9986666666666667
0.16066666666666668,0.9986666666666667
0.161,0.9986666666666667
0.16133333333333333,0.9986666666666667
0.16166666666666665,0.9986666666666667
0.162,0.9986666666666667
0.16233333333333333,0.9986666666666667
0.16266666666666665,0.9986666666666667
0.163,0.9986666666666667
0.16333333333333333,0.9986666666666667
0.16366666666666665,0.9986666666666667
0.164,0.9986666666666667
0.16433333333333333,0.9986666666666667
0.16466666666666666,0.9986666666666667
0.165,0.9986666666666667
0.16533333333333333,0.9986666666666667
0.16566666666666666,0.9986666666666667
0.166,0.9986666666666667
0.16633333333333333,0.9986666666666667
0.16666666666666666,0.9986666666666667
0.16733333333333333,0.9986666666666667
0.16766666666666666,0.9986666666666667
0.168,0.9986666666666667
0.16833333333333333,0.9986666666666667
0.16866666666666666,0.9986666666666667
0.169,0.9986666666666667
0.16933333333333334,0.9986666666666667
0.16966666666666666,0.9986666666666667
0.17,0.9986666666666667
0.17033333333333334,0.9986666666666667
0.17066666666666666,0.9986666666666667
0.171,0.9986666666666667
0.17133333333333334,0.9986666666666667
0.172,0.9986666666666667
0.17233333333333334,0.9986666666666667
0.17266666666666666,0.9986666666666667
0.173,0.9986666666666667
0.17333333333333334,0.9986666666666667
0.17366666666666666,0.9986666666666667
0.174,0.9986666666666667
0.17433333333333334,0.9986666666666667
0.17466666666666666,0.9986666666666667
0.175,0.9986666666666667
0.17533333333333334,0.9986666666666667
0.17566666666666667,0.9986666666666667
0.176,0.9986666666666667
0.17633333333333334,0.9986666666666667
0.17666666666666667,0.9986666666666667
0.177,0.9986666666666667
0.17733333333333334,0.9986666666666667
0.17766666666666667,0.9986666666666667
0.178,0.9986666666666667
0.17833333333333334,0.9986666666666667
0.17866666666666667,0.9986666666666667
0.179,0.9986666666666667
0.17933333333333334,0.9986666666666667
0.17966666666666667,0.9986666666666667
0.18,0.9986666666666667
0.18033333333333335,0.9986666666666667
0.18066666666666667,0.9986666666666667
0.181,0.9986666666666667
0.18133333333333335,0.9986666666666667
0.18166666666666667,0.9986666666666667
0.182,0.9986666666666667
0.18233333333333332,0.9986666666666667
0.18266666666666667,0.9986666666666667
0.183,0.9986666666666667
0.18333333333333332,0.9986666666666667
0.18366666666666667,0.9986666666666667
0.184,0.9986666666666667
0.18433333333333332,0.9986666666666667
0.18466666666666667,0.9986666666666667
0.185,0.9986666666666667
0.18533333333333332,0.9986666666666667
0.18566666666666667,0.9986666666666667
0.186,0.9986666666666667
0.18633333333333332,0.9986666666666667
0.18666666666666668,0.9986666666666667
0.187,0.9986666666666667
0.18733333333333332,0.9986666666666667
0.18766666666666668,0.9986666666666667
0.188,0.9986666666666667
0.18833333333333332,0.9986666666666667
0.18866666666666668,0.9986666666666667
0.189,0.9986666666666667
0.18933333333333333,0.9986666666666667
0.18966666666666668,0.9986666666666667
0.19,0.9986666666666667
0.19033333333333333,0.9986666666666667
0.19066666666666668,0.9986666666666667
0.191,0.9986666666666667
0.19133333333333333,0.9986666666666667
0.19166666666666668,0.9986666666666667
0.192,0.9986666666666667
0.19233333333333333,0.9986666666666667
0.19266666666666668,0.9986666666666667
0.193,0.9986666666666667
0.19333333333333333,0.9986666666666667
0.19366666666666665,0.9986666666666667
0.194,0.9986666666666667
0.19433333333333333,0.9986666666666667
0.19466666666666665,0.9986666666666667
0.195,0.9986666666666667
0.19533333333333333,0.9986666666666667
0.19566666666666666,0.9986666666666667
0.196,0.9986666666666667
0.19633333333333333,0.9986666666666667
0.19666666666666666,0.9986666666666667
0.197,0.9986666666666667
0.19733333333333333,0.9986666666666667
0.19766666666666666,0.9986666666666667
0.198,0.9986666666666667
0.19833333333333333,0.9986666666666667
0.19866666666666666,0.9986666666666667
0.199,0.9986666666666667
0.19933333333333333,0.9986666666666667
0.19966666666666666,0.9986666666666667
0.2,0.9986666666666667
0.20033333333333334,0.9986666666666667
0.20066666666666666,0.9986666666666667
0.201,0.9986666666666667
0.20133333333333334,0.9986666666666667
0.20166666666666666,0.9986666666666667
0.202,0.9986666666666667
0.20233333333333334,0.9986666666666667
0.20266666666666666,0.9986666666666667
0.203,0.9986666666666667
0.20333333333333334,0.9986666666666667
0.20366666666666666,0.9986666666666667
0.204,0.9986666666666667
0.20433333333333334,0.9986666666666667
0.20466666666666666,0.9986666666666667
0.205,0.9986666666666667
0.20533333333333334,0.9986666666666667
0.20566666666666666,0.9986666666666667
0.206,0.9986666666666667
0.20633333333333334,0.9986666666666667
0.20666666666666667,0.999
0.207,0.999
0.20733333333333334,0.999
0.20766666666666667,0.999
0.208,0.999
0.20833333333333334,0.999
0.20866666666666667,0.999
0.209,0.999
0.20933333333333334,0.999
0.20966666666666667,0.999
0.21,0.999
0.21033333333333334,0.999
0.21066666666666667,0.999
0.211,0.9993333333333333
0.21133333333333335,0.9993333333333333
0.21166666666666667,0.9993333333333333
0.212,0.9993333333333333
0.21233333333333335,0.9993333333333333
0.21266666666666667,0.9993333333333333
0.213,0.9993333333333333
0.21333333333333335,0.9993333333333333
0.21366666666666667,0.9993333333333333
0.214,0.9993333333333333
0.21433333333333332,0.9993333333333333
0.21466666666666667,0.9993333333333333
0.215,0.9993333333333333
0.21533333333333332,0.9993333333333333
0.21566666666666667,0.9993333333333333
0.216,0.9993333333333333
0.21633333333333332,0.9993333333333333
0.21666666666666667,0.9993333333333333
0.217,0.9993333333333333
0.21733333333333332,0.9993333333333333
0.21766666666666667,0.9993333333333333
0.218,0.9993333333333333
0.21833333333333332,0.9993333333333333
0.21866666666666668,0.9993333333333333
0.219,0.9993333333333333
0.21933333333333332,0.9993333333333333
0.21966666666666668,0.9993333333333333
0.22,0.9993333333333333
0.22033333333333333,0.9993333333333333
0.22066666666666668,0.9993333333333333
0.221,0.9993333333333333
0.22133333333333333,0.9993333333333333
0.22166666666666668,0.9993333333333333
0.222,0.9993333333333333
0.22233333333333333,0.9993333333333333
0.22266666666666668,0.9993333333333333
0.223,0.9993333333333333
0.22333333333333333,0.9993333333333333
0.22366666666666668,0.9993333333333333
0.224,0.9993333333333333
0.22433333333333333,0.9993333333333333
0.22466666666666665,0.9993333333333333
0.225,0.9993333333333333
0.22533333333333333,0.9993333333333333
0.22566666666666665,0.9993333333333333
0.226,0.9993333333333333
0.22633333333333333,0.9993333333333333
0.22666666666666666,0.9993333333333333
0.227,0.9993333333333333
0.22733333333333333,0.9993333333333333
0.22766666666666666,0.9993333333333333
0.228,0.9993333333333333
0.22833333333333333,0.9993333333333333
0.22866666666666666,0.9993333333333333
0.229,0.9993333333333333
0.22933333333333333,0.9993333333333333
0.22966666666666666,0.9993333333333333
0.23,0.9993333333333333
0.23033333333333333,0.9993333333333333
0.23066666666666666,0.9993333333333333
0.231,0.9993333333333333
0.23133333333333334,0.9993333333333333
0.23166666666666666,0.9993333333333333
0.232,0.9993333333333333
0.23233333333333334,0.9993333333333333
0.23266666666666666,0.9993333333333333
0.233,0.9993333333333333
0.23333333333333334,0.9993333333333333
0.23366666666666666,0.9993333333333333
0.234,0.9993333333333333
0.23433333333333334,0.9993333333333333
0.23466666666666666,0.9993333333333333
0.235,0.9993333333333333
0.23533333333333334,0.9993333333333333
0.23566666666666666,0.9993333333333333
0.236,0.9993333333333333
0.23633333333333334,0.9993333333333333
0.23666666666666666,0.9993333333333333
0.237,0.9993333333333333
0.23733333333333334,0.9993333333333333
0.23766666666666666,0.9993333333333333
0.238,0.9993333333333333
0.23833333333333334,0.9993333333333333
0.23866666666666667,0.9993333333333333
0.239,0.9993333333333333
0.23933333333333334,0.9993333333333333
0.23966666666666667,0.9993333333333333
0.24,0.9993333333333333
0.24033333333333334,0.9993333333333333
0.24066666666666667,0.9993333333333333
0.241,0.9993333333333333
0.24133333333333334,0.9993333333333333
0.24166666666666667,0.9993333333333333
0.242,0.9993333333333333
0.24233333333333335,0.9993333333333333
0.24266666666666667,0.9993333333333333
0.243,0.9993333333333333
0.24333333333333335,0.9993333333333333
0.24366666666666667,0.9993333333333333
0.244,0.9993333333333333
0.24433333333333335,0.9993333333333333
0.24466666666666667,0.9993333333333333
0.245,0.9993333333333333
0.24533333333333332,0.9993333333333333
0.24566666666666667,0.9993333333333333
0.246,0.9993333333333333
0.24633333333333332,0.9993333333333333
0.24666666666666667,0.9993333333333333
0.247,0.9993333333333333
0.24733333333333332,0.9993333333333333
0.24766666666666667,0.9993333333333333
0.248,0.9993333333333333
0.24833333333333332,0.9993333333333333
0.24866666666666667,0.9993333333333333
0.249,0.9993333333333333
0.24933333333333332,0.9993333333333333
0.24966666666666668,0.9993333333333333
0.25,0.9993333333333333
0.25033333333333335,0.9993333333333333
0.25066666666666665,0.9993333333333333
0.251,0.9993333333333333
0.25133333333333335,0.9993333333333333
0.25166666666666665,0.9993333333333333
0.252,0.9993333333333333
0.25233333333333335,0.9993333333333333
0.25266666666666665,0.9993333333333333
0.253,0.9993333333333333
0.25333333333333335,0.9993333333333333
0.25366666666666665,0.9993333333333333
0.254,0.9993333333333333
0.25433333333333336,0.9993333333333333
0.25466666666666665,0.9993333333333333
0.255,0.9993333333333333
0.25533333333333336,0.9993333333333333
0.25566666666666665,0.9993333333333333
0.256,0.9993333333333333
0.25633333333333336,0.9993333333333333
0.25666666666666665,0.9993333333333333
0.257,0.9993333333333333
0.25733333333333336,0.9993333333333333
0.25766666666666665,0.9993333333333333
0.258,0.9996666666666667
0.25833333333333336,0.9996666666666667
0.25866666666666666,0.9996666666666667
0.259,0.9996666666666667
0.25933333333333336,0.9996666666666667
0.25966666666666666,0.9996666666666667
0.26,0.9996666666666667
0.26033333333333336,0.9996666666666667
0.26066666666666666,0.9996666666666667
0.261,0.9996666666666667
0.2613333333333333,0.9996666666666667
0.26166666666666666,0.9996666666666667
0.262,0.9996666666666667
0.2623333333333333,0.9996666666666667
0.26266666666666666,0.9996666666666667
0.263,0.9996666666666667
0.2633333333333333,0.9996666666666667
0.26366666666666666,0.9996666666666667
0.264,0.9996666666666667
0.2643333333333333,0.9996666666666667
0.26466666666666666,0.9996666666666667
0.265,0.9996666666666667
0.2653333333333333,0.9996666666666667
0.26566666666666666,0.9996666666666667
0.266,0.9996666666666667
0.2663333333333333,0.9996666666666667
0.26666666666666666,0.9996666666666667
0.267,0.9996666666666667
0.2673333333333333,0.9996666666666667
0.26766666666666666,0.9996666666666667
0.268,0.9996666666666667
0.2683333333333333,0.9996666666666667
0.26866666666666666,0.9996666666666667
0.269,0.9996666666666667
0.2693333333333333,0.9996666666666667
0.26966666666666667,0.9996666666666667
0.27,0.9996666666666667
0.2703333333333333,0.9996666666666667
0.27066666666666667,0.9996666666666667
0.271,0.9996666666666667
0.2713333333333333,0.9996666666666667
0.27166666666666667,0.9996666666666667
0.272,0.9996666666666667
0.2723333333333333,0.9996666666666667
0.27266666666666667,0.9996666666666667
0.273,0.9996666666666667
0.2733333333333333,0.9996666666666667
0.27366666666666667,0.9996666666666667
0.274,0.9996666666666667
0.2743333333333333,0.9996666666666667
0.27466666666666667,0.9996666666666667
0.275,0.9996666666666667
0.2753333333333333,0.9996666666666667
0.27566666666666667,0.9996666666666667
0.276,0.9996666666666667
0.2763333333333333,0.9996666666666667
0.27666666666666667,0.9996666666666667
0.2773333333333333,0.9996666666666667
0.2776666666666667,0.9996666666666667
0.278,0.9996666666666667
0.2783333333333333,0.9996666666666667
0.2786666666666667,0.9996666666666667
0.279,0.9996666666666667
0.2793333333333333,0.9996666666666667
0.2796666666666667,0.9996666666666667
0.28,0.9996666666666667
0.2803333333333333,0.9996666666666667
0.2806666666666667,0.9996666666666667
0.281,0.9996666666666667
0.2813333333333333,0.9996666666666667
0.2816666666666667,0.9996666666666667
0.282,0.9996666666666667
0.2823333333333333,0.9996666666666667
0.2826666666666667,0.9996666666666667
0.283,0.9996666666666667
0.2833333333333333,0.9996666666666667
0.2836666666666667,0.9996666666666667
0.284,0.9996666666666667
0.2843333333333333,0.9996666666666667
0.2846666666666667,0.9996666666666667
0.285,0.9996666666666667
0.2853333333333333,0.9996666666666667
0.2856666666666667,0.9996666666666667
0.286,0.9996666666666667
0.28633333333333333,0.9996666666666667
0.2866666666666667,0.9996666666666667
0.287,0.9996666666666667
0.28733333333333333,0.9996666666666667
0.2876666666666667,0.9996666666666667
0.288,0.9996666666666667
0.28833333333333333,0.9996666666666667
0.2886666666666667,0.9996666666666667
0.289,0.9996666666666667
0.28933333333333333,0.9996666666666667
0.2896666666666667,0.9996666666666667
0.29,0.9996666666666667
0.29033333333333333,0.9996666666666667
0.2906666666666667,0.9996666666666667
0.291,0.9996666666666667
0.29133333333333333,0.9996666666666667
0.2916666666666667,0.9996666666666667
0.292,0.9996666666666667
0.29233333333333333,0.9996666666666667
0.2926666666666667,0.9996666666666667
0.293,0.9996666666666667
0.29333333333333333,0.9996666666666667
0.2936666666666667,0.9996666666666667
0.294,0.9996666666666667
0.29433333333333334,0.9996666666666667
0.2946666666666667,0.9996666666666667
0.295,0.9996666666666667
0.29533333333333334,0.9996666666666667
0.2956666666666667,0.9996666666666667
0.296,0.9996666666666667
0.29633333333333334,0.9996666666666667
0.2966666666666667,0.9996666666666667
0.297,0.9996666666666667
0.29733333333333334,0.9996666666666667
0.2976666666666667,0.9996666666666667
0.298,0.9996666666666667
0.29833333333333334,0.9996666666666667
0.2986666666666667,0.9996666666666667
0.299,0.9996666666666667
0.29933333333333334,0.9996666666666667
0.2996666666666667,0.9996666666666667
0.3,0.9996666666666667
0.30033333333333334,0.9996666666666667
0.3006666666666667,0.9996666666666667
0.301,0.9996666666666667
0.30133333333333334,0.9996666666666667
0.3016666666666667,0.9996666666666667
0.302,0.9996666666666667
0.30233333333333334,0.9996666666666667
0.30266666666666664,0.9996666666666667
0.303,0.9996666666666667
0.30333333333333334,0.9996666666666667
0.30366666666666664,0.9996666666666667
0.304,0.9996666666666667
0.30433333333333334,0.9996666666666667
0.30466666666666664,0.9996666666666667
0.305,0.9996666666666667
0.30533333333333335,0.9996666666666667
0.30566666666666664,0.9996666666666667
0.306,0.9996666666666667
0.30633333333333335,0.9996666666666667
0.30666666666666664,0.9996666666666667
0.307,0.9996666666666667
0.30733333333333335,0.9996666666666667
0.30766666666666664,0.9996666666666667
0.308,1.0
0.30833333333333335,1.0
0.30866666666666664,1.0
0.309,1.0
0.30933333333333335,1.0
0.30966666666666665,1.0
0.31,1.0
0.31033333333333335,1.0
0.31066666666666665,1.0
0.311,1.0
0.31133333333333335,1.0
0.31166666666666665,1.0
0.312,1.0
0.31233333333333335,1.0
0.31266666666666665,1.0
0.313,1.0
0.31333333333333335,1.0
0.314,1.0
0.31433333333333335,1.0
0.31466666666666665,1.0
0.315,1.0
0.31533333333333335,1.0
0.31566666666666665,1.0
0.316,1.0
0.31633333333333336,1.0
0.31666666666666665,1.0
0.317,1.0
0.31733333333333336,1.0
0.31766666666666665,1.0
0.318,1.0
0.31833333333333336,1.0
0.31866666666666665,1.0
0.319,1.0
0.31933333333333336,1.0
0.31966666666666665,1.0
0.32,1.0
0.32033333333333336,1.0
0.32066666666666666,1.0
0.321,1.0
0.32133333333333336,1.0
0.32166666666666666,1.0
0.322,1.0
0.32233333333333336,1.0
0.32266666666666666,1.0
0.323,1.0
0.3233333333333333,1.0
0.32366666666666666,1.0
0.324,1.0
0.3243333333333333,1.0
0.32466666666666666,1.0
0.325,1.0
0.3253333333333333,1.0
0.32566666666666666,1.0
0.326,1.0
0.3263333333333333,1.0
0.32666666666666666,1.0
0.327,1.0
0.3273333333333333,1.0
0.32766666666666666,1.0
0.328,1.0
0.3283333333333333,1.0
0.32866666666666666,1.0
0.329,1.0
0.3293333333333333,1.0
0.32966666666666666,1.0
0.33,1.0
0.3303333333333333,1.0
0.33066666666666666,1.0
0.331,1.0
0.3313333333333333,1.0
0.33166666666666667,1.0
0.332,1.0
0.3323333333333333,1.0
0.33266666666666667,1.0
0.333,1.0
0.3333333333333333,1.0
0.33366666666666667,1.0
0.334,1.0
0.3343333333333333,1.0
0.33466666666666667,1.0
0.335,1.0
0.3353333333333333,1.0
0.33566666666666667,1.0
0.336,1.0
0.3363333333333333,1.0
0.33666666666666667,1.0
0.337,1.0
0.3373333333333333,1.0
0.33766666666666667,1.0
0.338,1.0
0.3383333333333333,1.0
0.33866666666666667,1.0
0.339,1.0
0.3393333333333333,1.0
0.3396666666666667,1.0
0.34,1.0
0.3403333333333333,1.0
0.3406666666666667,1.0
0.341,1.0
0.3413333333333333,1.0
0.3416666666666667,1.0
0.342,1.0
0.3423333333333333,1.0
0.3426666666666667,1.0
0.343,1.0
0.3433333333333333,1.0
0.3436666666666667,1.0
0.344,1.0
0.3443333333333333,1.0
0.3446666666666667,1.0
0.345,1.0
0.3453333333333333,1.0
0.3456666666666667,1.0
0.346,1.0
0.3463333333333333,1.0
0.3466666666666667,1.0
0.347,1.0
0.3473333333333333,1.0
0.3476666666666667,1.0
0.348,1.0
0.34833333333333333,1.0
0.3486666666666667,1.0
0.349,1.0
0.34933333333333333,1.0
0.3496666666666667,1.0
0.35,1.0
0.35033333333333333,1.0
0.3506666666666667,1.0
0.351,1.0
0.35133333333333333,1.0
0.3516666666666667,1.0
0.352,1.0
0.35233333333333333,1.0
0.3526666666666667,1.0
0.353,1.0
0.35333333333333333,1.0
0.3536666666666667,1.0
0.354,1.0
0.35433333333333333,1.0
0.3546666666666667,1.0
0.355,1.0
0.35533333333333333,1.0
0.3556666666666667,1.0
0.356,1.0
0.35633333333333334,1.0
0.3566666666666667,1.0
0.357,1.0
0.35733333333333334,1.0
0.3576666666666667,1.0
0.358,1.0
0.35833333333333334,1.0
0.3586666666666667,1.0
0.359,1.0
0.35933333333333334,1.0
0.3596666666666667,1.0
0.36,1.0
0.36033333333333334,1.0
0.3606666666666667,1.0
0.361,1.0
0.36133333333333334,1.0
0.3616666666666667,1.0
0.362,1.0
0.36233333333333334,1.0
0.3626666666666667,1.0
0.363,1.0
0.36333333333333334,1.0
0.3636666666666667,1.0
0.364,1.0
0.36433333333333334,1.0
0.36466666666666664,1.0
0.365,1.0
0.36533333333333334,1.0
0.36566666666666664,1.0
0.366,1.0
0.36633333333333334,1.0
0.36666666666666664,1.0
0.367,1.0
0.36733333333333335,1.0
0.36766666666666664,1.0
0.368,1.0
0.36833333333333335,1.0
0.36866666666666664,1.0
0.369,1.0
0.36933333333333335,1.0
0.36966666666666664,1.0
0.37,1.0
0.37033333333333335,1.0
0.37066666666666664,1.0
0.371,1.0
0.37133333333333335,1.0
0.37166666666666665,1.0
0.372,1.0
0.37266666666666665,1.0
0.373,1.0
0.37333333333333335,1.0
0.37366666666666665,1.0
0.374,1.0
0.37433333333333335,1.0
0.37466666666666665,1.0
0.375,1.0
0.37533333333333335,1.0
0.37566666666666665,1.0
0.376,1.0
0.37633333333333335,1.0
0.37666666666666665,1.0
0.377,1.0
0.37733333333333335,1.0
0.37766666666666665,1.0
0.378,1.0
0.37833333333333335,1.0
0.37866666666666665,1.0
0.379,1.0
0.37933333333333336,1.0
0.37966666666666665,1.0
0.38,1.0
0.38033333333333336,1.0
0.38066666666666665,1.0
0.381,1.0
0.38133333333333336,1.0
0.38166666666666665,1.0
0.382,1.0
0.38233333333333336,1.0
0.38266666666666665,1.0
0.383,1.0
0.38333333333333336,1.0
0.38366666666666666,1.0
0.384,1.0
0.38433333333333336,1.0
0.38466666666666666,1.0
0.385,1.0
0.38533333333333336,1.0
0.38566666666666666,1.0
0.386,1.0
0.3863333333333333,1.0
0.38666666666666666,1.0
0.387,1.0
0.3873333333333333,1.0
0.38766666666666666,1.0
0.388,1.0
0.3883333333333333,1.0
0.38866666666666666,1.0
0.389,1.0
0.3893333333333333,1.0
0.38966666666666666,1.0
0.39,1.0
0.3903333333333333,1.0
0.39066666666666666,1.0
0.391,1.0
0.3913333333333333,1.0
0.39166666666666666,1.0
0.392,1.0
0.3923333333333333,1.0
0.39266666666666666,1.0
0.393,1.0
0.3933333333333333,1.0
0.394,1.0
0.3943333333333333,1.0
0.39466666666666667,1.0
0.395,1.0
0.3953333333333333,1.0
0.39566666666666667,1.0
0.396,1.0
0.3963333333333333,1.0
0.39666666666666667,1.0
0.397,1.0
0.3973333333333333,1.0
0.39766666666666667,1.0
0.398,1.0
0.3983333333333333,1.0
0.39866666666666667,1.0
0.399,1.0
0.3993333333333333,1.0
0.39966666666666667,1.0
0.4,1.0
0.4003333333333333,1.0
0.40066666666666667,1.0
0.401,1.0
0.4013333333333333,1.0
0.40166666666666667,1.0
0.402,1.0
0.4023333333333333,1.0
0.4026666666666667,1.0
0.403,1.0
0.4033333333333333,1.0
0.4036666666666667,1.0
0.404,1.0
0.4043333333333333,1.0
0.4046666666666667,1.0
0.405,1.0
0.4053333333333333,1.0
0.4056666666666667,1.0
0.406,1.0
0.4063333333333333,1.0
0.4066666666666667,1.0
0.407,1.0
0.4073333333333333,1.0
0.4076666666666667,1.0
0.408,1.0
0.4083333333333333,1.0
0.4086666666666667,1.0
0.409,1.0
0.4093333333333333,1.0
0.4096666666666667,1.0
0.41,1.0
0.4103333333333333,1.0
0.4106666666666667,1.0
0.411,1.0
0.41133333333333333,1.0
0.4116666666666667,1.0
0.412,1.0
0.41233333333333333,1.0
0.4126666666666667,1.0
0.413,1.0
0.41333333333333333,1.0
0.4136666666666667,1.0
0.414,1.0
0.41433333333333333,1.0
0.4146666666666667,1.0
0.415,1.0
0.41533333333333333,1.0
0.4156666666666667,1.0
0.416,1.0
0.41633333333333333,1.0
0.4166666666666667,1.0
0.417,1.0
0.41733333333333333,1.0
0.4176666666666667,1.0
0.418,1.0
0.41833333333333333,1.0
0.4186666666666667,1.0
0.419,1.0
0.41933333333333334,1.0
0.4196666666666667,1.0
0.42,1.0
0.42033333333333334,1.0
0.4206666666666667,1.0
0.421,1.0
0.42133333333333334,1.0
0.4216666666666667,1.0
0.422,1.0
0.42233333333333334,1.0
0.4226666666666667,1.0
0.423,1.0
0.42333333333333334,1.0
0.4236666666666667,1.0
0.424,1.0
0.42433333333333334,1.0
0.4246666666666667,1.0
0.425,1.0
0.4256666666666667,1.0
0.426,1.0
0.42633333333333334,1.0
0.4266666666666667,1.0
0.427,1.0
0.42733333333333334,1.0
0.42766666666666664,1.0
0.428,1.0
0.42833333333333334,1.0
0.42866666666666664,1.0
0.429,1.0
0.42933333333333334,1.0
0.42966666666666664,1.0
0.43,1.0
0.43033333333333335,1.0
0.43066666666666664,1.0
0.431,1.0
0.43133333333333335,1.0
0.43166666666666664,1.0
0.432,1.0
0.43233333333333335,1.0
0.43266666666666664,1.0
0.433,1.0
0.43333333333333335,1.0
0.43366666666666664,1.0
0.434,1.0
0.43433333333333335,1.0
0.43466666666666665,1.0
0.435,1.0
0.43533333333333335,1.0
0.43566666666666665,1.0
0.436,1.0
0.43633333333333335,1.0
0.43666666666666665,1.0
0.437,1.0
0.43733333333333335,1.0
0.43766666666666665,1.0
0.438,1.0
0.43833333333333335,1.0
0.43866666666666665,1.0
0.439,1.0
0.43933333333333335,1.0
0.43966666666666665,1.0
0.44,1.0
0.44033333333333335,1.0
0.44066666666666665,1.0
0.441,1.0
0.44133333333333336,1.0
0.44166666666666665,1.0
0.442,1.0
0.44233333333333336,1.0
0.44266666666666665,1.0
0.443,1.0
0.44333333333333336,1.0
0.44366666666666665,1.0
0.444,1.0
0.44433333333333336,1.0
0.44466666666666665,1.0
0.445,1.0
0.44533333333333336,1.0
0.44566666666666666,1.0
0.446,1.0
0.44633333333333336,1.0
0.44666666666666666,1.0
0.447,1.0
0.44733333333333336,1.0
0.44766666666666666,1.0
0.448,1.0
0.4483333333333333,1.0
0.44866666666666666,1.0
0.449,1.0
0.4493333333333333,1.0
0.44966666666666666,1.0
0.45,1.0
0.4503333333333333,1.0
0.45066666666666666,1.0
0.451,1.0
0.4513333333333333,1.0
0.45166666666666666,1.0
0.452,1.0
0.4523333333333333,1.0
0.45266666666666666,1.0
0.453,1.0
0.4533333333333333,1.0
0.45366666666666666,1.0
0.454,1.0
0.4543333333333333,1.0
0.45466666666666666,1.0
0.455,1.0
0.4553333333333333,1.0
0.45566666666666666,1.0
0.456,1.0
0.4563333333333333,1.0
0.45666666666666667,1.0
0.457,1.0
0.4573333333333333,1.0
0.45766666666666667,1.0
0.458,1.0
0.4583333333333333,1.0
0.45866666666666667,1.0
0.459,1.0
0.4593333333333333,1.0
0.45966666666666667,1.0
0.46,1.0
0.4603333333333333,1.0
0.46066666666666667,1.0
0.461,1.0
0.4613333333333333,1.0
0.46166666666666667,1.0
0.462,1.0
0.4623333333333333,1.0
0.46266666666666667,1.0
0.463,1.0
0.4633333333333333,1.0
0.46366666666666667,1.0
0.464,1.0
0.4643333333333333,1.0
0.4646666666666667,1.0
0.465,1.0
0.4653333333333333,1.0
0.4656666666666667,1.0
0.466,1.0
0.4663333333333333,1.0
0.4666666666666667,1.0
0.467,1.0
0.4673333333333333,1.0
0.4676666666666667,1.0
0.468,1.0
0.4683333333333333,1.0
0.4686666666666667,1.0
0.469,1.0
0.4693333333333333,1.0
0.4696666666666667,1.0
0.47,1.0
0.4703333333333333,1.0
0.4706666666666667,1.0
0.471,1.0
0.4713333333333333,1.0
0.4716666666666667,1.0
0.472,1.0
0.4723333333333333,1.0
0.4726666666666667,1.0
0.473,1.0
0.47333333333333333,1.0
0.4736666666666667,1.0
0.474,1.0
0.47433333333333333,1.0
0.4746666666666667,1.0
0.475,1.0
0.47533333333333333,1.0
0.4756666666666667,1.0
0.476,1.0
0.47633333333333333,1.0
0.4766666666666667,1.0
0.477,1.0
0.47733333333333333,1.0
0.4776666666666667,1.0
0.478,1.0
0.47833333333333333,1.0
0.4786666666666667,1.0
0.479,1.0
0.47933333333333333,1.0
0.4796666666666667,1.0
0.48,1.0
0.48033333333333333,1.0
0.4806666666666667,1.0
0.481,1.0
0.48133333333333334,1.0
0.4816666666666667,1.0
0.482,1.0
0.48233333333333334,1.0
0.4826666666666667,1.0
0.483,1.0
0.48333333333333334,1.0
0.4836666666666667,1.0
0.484,1.0
0.48433333333333334,1.0
0.4846666666666667,1.0
0.485,1.0
0.48533333333333334,1.0
0.4856666666666667,1.0
0.486,1.0
0.48633333333333334,1.0
0.4866666666666667,1.0
0.487,1.0
0.48733333333333334,1.0
0.4876666666666667,1.0
0.488,1.0
0.48833333333333334,1.0
0.4886666666666667,1.0
0.489,1.0
0.48933333333333334,1.0
0.48966666666666664,1.0
0.49,1.0
0.49033333333333334,1.0
0.49066666666666664,1.0
0.491,1.0
0.49133333333333334,1.0
0.49166666666666664,1.0
0.492,1.0
0.49233333333333335,1.0
0.49266666666666664,1.0
0.493,1.0
0.49333333333333335,1.0
0.49366666666666664,1.0
0.494,1.0
0.49433333333333335,1.0
0.49466666666666664,1.0
0.495,1.0
0.49533333333333335,1.0
0.49566666666666664,1.0
0.496,1.0
0.49633333333333335,1.0
0.49666666666666665,1.0
0.497,1.0
0.49733333333333335,1.0
0.49766666666666665,1.0
0.498,1.0
0.49833333333333335,1.0
0.49866666666666665,1.0
0.499,1.0
0.49933333333333335,1.0
0.49966666666666665,1.0
0.5,1.0
0.5003333333333333,1.0
0.5006666666666667,1.0
0.501,1.0
0.5013333333333333,1.0
0.5016666666666667,1.0
0.502,1.0
0.5023333333333333,1.0
0.5026666666666667,1.0
0.503,1.0
0.5033333333333333,1.0
0.5036666666666667,1.0
0.504,1.0
0.5043333333333333,1.0
0.5046666666666667,1.0
0.505,1.0
0.5053333333333333,1.0
0.5056666666666667,1.0
0.506,1.0
0.5063333333333333,1.0
0.5066666666666667,1.0
0.5073333333333333,1.0
0.5076666666666667,1.0
0.508,1.0
0.5083333333333333,1.0
0.5086666666666667,1.0
0.509,1.0
0.5093333333333333,1.0
0.5096666666666667,1.0
0.51,1.0
0.5103333333333333,1.0
0.5106666666666667,1.0
0.511,1.0
0.5113333333333333,1.0
0.5116666666666667,1.0
0.512,1.0
0.5123333333333333,1.0
0.5126666666666667,1.0
0.513,1.0
0.5133333333333333,1.0
0.5136666666666667,1.0
0.514,1.0
0.5143333333333333,1.0
0.5146666666666667,1.0
0.515,1.0
0.5153333333333333,1.0
0.5156666666666667,1.0
0.516,1.0
0.5163333333333333,1.0
0.5166666666666667,1.0
0.517,1.0
0.5173333333333333,1.0
0.5176666666666667,1.0
0.518,1.0
0.5183333333333333,1.0
0.5186666666666667,1.0
0.519,1.0
0.5193333333333333,1.0
0.5196666666666667,1.0
0.52,1.0
0.5203333333333333,1.0
0.5206666666666667,1.0
0.521,1.0
0.5213333333333333,1.0
0.5216666666666666,1.0
0.522,1.0
0.5223333333333333,1.0
0.5226666666666666,1.0
0.523,1.0
0.5233333333333333,1.0
0.5236666666666666,1.0
0.524,1.0
0.5243333333333333,1.0
0.5246666666666666,1.0
0.525,1.0
0.5253333333333333,1.0
0.5256666666666666,1.0
0.526,1.0
0.5263333333333333,1.0
0.5266666666666666,1.0
0.527,1.0
0.5273333333333333,1.0
0.5276666666666666,1.0
0.528,1.0
0.5283333333333333,1.0
0.5286666666666666,1.0
0.529,1.0
0.5293333333333333,1.0
0.5296666666666666,1.0
0.53,1.0
0.5303333333333333,1.0
0.5306666666666666,1.0
0.531,1.0
0.5313333333333333,1.0
0.5316666666666666,1.0
0.532,1.0
0.5323333333333333,1.0
0.5326666666666666,1.0
0.533,1.0
0.5333333333333333,1.0
0.5336666666666666,1.0
0.534,1.0
0.5343333333333333,1.0
0.5346666666666666,1.0
0.535,1.0
0.5353333333333333,1.0
0.5356666666666666,1.0
0.536,1.0
0.5363333333333333,1.0
0.5366666666666666,1.0
0.537,1.0
0.5373333333333333,1.0
0.5376666666666666,1.0
0.538,1.0
0.5383333333333333,1.0
0.5386666666666666,1.0
0.539,1.0
0.5393333333333333,1.0
0.5396666666666666,1.0
0.54,1.0
0.5403333333333333,1.0
0.5406666666666666,1.0
0.541,1.0
0.5413333333333333,1.0
0.5416666666666666,1.0
0.542,1.0
0.5423333333333333,1.0
0.5426666666666666,1.0
0.543,1.0
0.5433333333333333,1.0
0.5436666666666666,1.0
0.544,1.0
0.5443333333333333,1.0
0.5446666666666666,1.0
0.545,1.0
0.5453333333333333,1.0
0.5456666666666666,1.0
0.546,1.0
0.5463333333333333,1.0
0.5466666666666666,1.0
0.547,1.0
0.5473333333333333,1.0
0.5476666666666666,1.0
0.548,1.0
0.5483333333333333,1.0
0.5486666666666666,1.0
0.549,1.0
0.5493333333333333,1.0
0.5496666666666666,1.0
0.55,1.0
0.5503333333333333,1.0
0.5506666666666666,1.0
0.551,1.0
0.5513333333333333,1.0
0.5516666666666666,1.0
0.552,1.0
0.5523333333333333,1.0
0.5526666666666666,1.0
0.553,1.0
0.5533333333333333,1.0
0.5536666666666666,1.0
0.554,1.0
0.5543333333333333,1.0
0.5546666666666666,1.0
0.555,1.0
0.5553333333333333,1.0
0.5556666666666666,1.0
0.556,1.0
0.5563333333333333,1.0
0.5566666666666666,1.0
0.557,1.0
0.5573333333333333,1.0
0.5576666666666666,1.0
0.558,1.0
0.5583333333333333,1.0
0.5586666666666666,1.0
0.559,1.0
0.5593333333333333,1.0
0.5596666666666666,1.0
0.56,1.0
0.5603333333333333,1.0
0.5606666666666666,1.0
0.561,1.0
0.5613333333333334,1.0
0.5616666666666666,1.0
0.562,1.0
0.5623333333333334,1.0
0.5626666666666666,1.0
0.563,1.0
0.5633333333333334,1.0
0.5636666666666666,1.0
0.564,1.0
0.5643333333333334,1.0
0.5646666666666667,1.0
0.565,1.0
0.5653333333333334,1.0
0.5656666666666667,1.0
0.566,1.0
0.5663333333333334,1.0
0.5666666666666667,1.0
0.567,1.0
0.5673333333333334,1.0
0.5676666666666667,1.0
0.568,1.0
0.5683333333333334,1.0
0.5686666666666667,1.0
0.569,1.0
0.5693333333333334,1.0
0.5696666666666667,1.0
0.57,1.0
0.5703333333333334,1.0
0.5706666666666667,1.0
0.571,1.0
0.5713333333333334,1.0
0.5716666666666667,1.0
0.572,1.0
0.5723333333333334,1.0
0.5726666666666667,1.0
0.573,1.0
0.5733333333333334,1.0
0.5736666666666667,1.0
0.574,1.0
0.5743333333333334,1.0
0.5746666666666667,1.0
0.575,1.0
0.5753333333333334,1.0
0.5756666666666667,1.0
0.576,1.0
0.5763333333333334,1.0
0.5766666666666667,1.0
0.577,1.0
0.5773333333333334,1.0
0.5776666666666667,1.0
0.578,1.0
0.5783333333333334,1.0
0.5786666666666667,1.0
0.579,1.0
0.5793333333333334,1.0
0.5796666666666667,1.0
0.58,1.0
0.5803333333333334,1.0
0.5806666666666667,1.0
0.581,1.0
0.5813333333333334,1.0
0.5816666666666667,1.0
0.582,1.0
0.5823333333333334,1.0
0.5826666666666667,1.0
0.583,1.0
0.5833333333333334,1.0
0.5836666666666667,1.0
0.584,1.0
0.5843333333333334,1.0
0.5846666666666667,1.0
0.585,1.0
0.5853333333333334,1.0
0.5856666666666667,1.0
0.586,1.0
0.5863333333333334,1.0
0.5866666666666667,1.0
0.587,1.0
0.5873333333333334,1.0
0.5876666666666667,1.0
0.588,1.0
0.5883333333333334,1.0
0.5886666666666667,1.0
0.589,1.0
0.5893333333333334,1.0
0.5896666666666667,1.0
0.59,1.0
0.5903333333333334,1.0
0.5906666666666667,1.0
0.591,1.0
0.5913333333333334,1.0
0.5916666666666667,1.0
0.592,1.0
0.5923333333333334,1.0
0.5926666666666667,1.0
0.593,1.0
0.5933333333333334,1.0
0.5936666666666667,1.0
0.594,1.0
0.5943333333333334,1.0
0.5946666666666667,1.0
0.595,1.0
0.5953333333333334,1.0
0.5956666666666667,1.0
0.596,1.0
0.5963333333333334,1.0
0.5966666666666667,1.0
0.597,1.0
0.5973333333333334,1.0
0.5976666666666667,1.0
0.598,1.0
0.5983333333333334,1.0
0.5986666666666667,1.0
0.599,1.0
0.5993333333333334,1.0
0.5996666666666667,1.0
0.6,1.0
0.6003333333333334,1.0
0.6006666666666667,1.0
0.601,1.0
0.6013333333333334,1.0
0.6016666666666667,1.0
0.602,1.0
0.6023333333333334,1.0
0.6026666666666667,1.0
0.603,1.0
0.6033333333333334,1.0
0.6036666666666667,1.0
0.604,1.0
0.6043333333333333,1.0
0.6046666666666667,1.0
0.605,1.0
0.6053333333333333,1.0
0.6056666666666667,1.0
0.606,1.0
0.6063333333333333,1.0
0.6066666666666667,1.0
0.607,1.0
0.6073333333333333,1.0
0.6076666666666667,1.0
0.608,1.0
0.6083333333333333,1.0
0.6086666666666667,1.0
0.609,1.0
0.6093333333333333,1.0
0.6096666666666667,1.0
0.61,1.0
0.6103333333333333,1.0
0.6106666666666667,1.0
0.611,1.0
0.6113333333333333,1.0
0.6116666666666667,1.0
0.612,1.0
0.6123333333333333,1.0
0.6126666666666667,1.0
0.613,1.0
0.6133333333333333,1.0
0.6136666666666667,1.0
0.614,1.0
0.6143333333333333,1.0
0.6146666666666667,1.0
0.615,1.0
0.6153333333333333,1.0
0.6156666666666667,1.0
0.616,1.0
0.6163333333333333,1.0
0.6166666666666667,1.0
0.617,1.0
0.6173333333333333,1.0
0.6176666666666667,1.0
0.618,1.0
0.6183333333333333,1.0
0.6186666666666667,1.0
0.619,1.0
0.6193333333333333,1.0
0.6196666666666667,1.0
0.62,1.0
0.6203333333333333,1.0
0.6206666666666667,1.0
0.621,1.0
0.6213333333333333,1.0
0.6216666666666667,1.0
0.622,1.0
0.6223333333333333,1.0
0.6226666666666667,1.0
0.623,1.0
0.6233333333333333,1.0
0.6236666666666667,1.0
0.624,1.0
0.6243333333333333,1.0
0.6246666666666667,1.0
0.625,1.0
0.6253333333333333,1.0
0.6256666666666667,1.0
0.626,1.0
0.6263333333333333,1.0
0.6266666666666667,1.0
0.627,1.0
0.6273333333333333,1.0
0.6276666666666667,1.0
0.628,1.0
0.6283333333333333,1.0
0.6286666666666667,1.0
0.629,1.0
0.6293333333333333,1.0
0.6296666666666667,1.0
0.63,1.0
0.6303333333333333,1.0
0.6306666666666667,1.0
0.631,1.0
0.6313333333333333,1.0
0.6316666666666667,1.0
0.632,1.0
0.6323333333333333,1.0
0.6326666666666667,1.0
0.633,1.0
0.6333333333333333,1.0
0.6336666666666667,1.0
0.634,1.0
0.6343333333333333,1.0
0.6346666666666667,1.0
0.635,1.0
0.6353333333333333,1.0
0.6356666666666667,1.0
0.636,1.0
0.6363333333333333,1.0
0.6366666666666667,1.0
0.637,1.0
0.6373333333333333,1.0
0.6376666666666667,1.0
0.638,1.0
0.6383333333333333,1.0
0.6386666666666667,1.0
0.639,1.0
0.6393333333333333,1.0
0.6396666666666667,1.0
0.64,1.0
0.6403333333333333,1.0
0.6406666666666667,1.0
0.641,1.0
0.6413333333333333,1.0
0.6416666666666667,1.0
0.642,1.0
0.6423333333333333,1.0
0.6426666666666667,1.0
0.643,1.0
0.6433333333333333,1.0
0.6436666666666667,1.0
0.644,1.0
0.6443333333333333,1.0
0.6446666666666667,1.0
0.645,1.0
0.6453333333333333,1.0
0.6456666666666667,1.0
0.646,1.0
0.6463333333333333,1.0
0.6466666666666666,1.0
0.647,1.0
0.6473333333333333,1.0
0.6476666666666666,1.0
0.648,1.0
0.6483333333333333,1.0
0.6486666666666666,1.0
0.649,1.0
0.6493333333333333,1.0
0.6496666666666666,1.0
0.65,1.0
0.6503333333333333,1.0
0.6506666666666666,1.0
0.651,1.0
0.6513333333333333,1.0
0.6516666666666666,1.0
0.652,1.0
0.6523333333333333,1.0
0.6526666666666666,1.0
0.653,1.0
0.6533333333333333,1.0
0.6536666666666666,1.0
0.654,1.0
0.6543333333333333,1.0
0.6546666666666666,1.0
0.655,1.0
0.6553333333333333,1.0
0.6556666666666666,1.0
0.656,1.0
0.6563333333333333,1.0
0.6566666666666666,1.0
0.657,1.0
0.6573333333333333,1.0
0.6576666666666666,1.0
0.658,1.0
0.6583333333333333,1.0
0.6586666666666666,1.0
0.659,1.0
0.6593333333333333,1.0
0.6596666666666666,1.0
0.66,1.0
0.6603333333333333,1.0
0.6606666666666666,1.0
0.661,1.0
0.6613333333333333,1.0
0.6616666666666666,1.0
0.662,1.0
0.6623333333333333,1.0
0.6626666666666666,1.0
0.663,1.0
0.6633333333333333,1.0
0.6636666666666666,1.0
0.664,1.0
0.6643333333333333,1.0
0.6646666666666666,1.0
0.665,1.0
0.6653333333333333,1.0
0.6656666666666666,1.0
0.666,1.0
0.6663333333333333,1.0
0.6666666666666666,1.0
0.667,1.0
0.6673333333333333,1.0
0.6676666666666666,1.0
0.668,1.0
0.6683333333333333,1.0
0.6686666666666666,1.0
0.669,1.0
0.6693333333333333,1.0
0.6696666666666666,1.0
0.67,1.0
0.6703333333333333,1.0
0.6706666666666666,1.0
0.671,1.0
0.6713333333333333,1.0
0.6716666666666666,1.0
0.672,1.0
0.6723333333333333,1.0
0.6726666666666666,1.0
0.673,1.0
0.6733333333333333,1.0
0.6736666666666666,1.0
0.674,1.0
0.6743333333333333,1.0
0.6746666666666666,1.0
0.675,1.0
0.6753333333333333,1.0
0.6756666666666666,1.0
0.676,1.0
0.6763333333333333,1.0
0.6766666666666666,1.0
0.677,1.0
0.6773333333333333,1.0
0.6776666666666666,1.0
0.678,1.0
0.6783333333333333,1.0
0.6786666666666666,1.0
0.679,1.0
0.6793333333333333,1.0
0.6796666666666666,1.0
0.68,1.0
0.6803333333333333,1.0
0.6806666666666666,1.0
0.681,1.0
0.6813333333333333,1.0
0.682,1.0
0.6823333333333333,1.0
0.6826666666666666,1.0
0.683,1.0
0.6833333333333333,1.0
0.6836666666666666,1.0
0.684,1.0
0.6843333333333333,1.0
0.6846666666666666,1.0
0.685,1.0
0.6853333333333333,1.0
0.6856666666666666,1.0
0.686,1.0
0.6863333333333334,1.0
0.6866666666666666,1.0
0.687,1.0
0.6873333333333334,1.0
0.6876666666666666,1.0
0.688,1.0
0.6883333333333334,1.0
0.6886666666666666,1.0
0.689,1.0
0.6893333333333334,1.0
0.6896666666666667,1.0
0.69,1.0
0.6903333333333334,1.0
0.6906666666666667,1.0
0.691,1.0
0.6913333333333334,1.0
0.6916666666666667,1.0
0.692,1.0
0.6923333333333334,1.0
0.6926666666666667,1.0
0.693,1.0
0.6933333333333334,1.0
0.6936666666666667,1.0
0.694,1.0
0.6943333333333334,1.0
0.6946666666666667,1.0
0.695,1.0
0.6953333333333334,1.0
0.6956666666666667,1.0
0.696,1.0
0.6963333333333334,1.0
0.6966666666666667,1.0
0.697,1.0
0.6973333333333334,1.0
0.6976666666666667,1.0
0.698,1.0
0.6983333333333334,1.0
0.6986666666666667,1.0
0.699,1.0
0.6993333333333334,1.0
0.6996666666666667,1.0
0.7,1.0
0.7003333333333334,1.0
0.7006666666666667,1.0
0.701,1.0
0.7013333333333334,1.0
0.7016666666666667,1.0
0.702,1.0
0.7023333333333334,1.0
0.7026666666666667,1.0
0.703,1.0
0.7033333333333334,1.0
0.7036666666666667,1.0
0.704,1.0
0.7043333333333334,1.0
0.7046666666666667,1.0
0.705,1.0
0.7053333333333334,1.0
0.7056666666666667,1.0
0.706,1.0
0.7063333333333334,1.0
0.7066666666666667,1.0
0.707,1.0
0.7073333333333334,1.0
0.7076666666666667,1.0
0.708,1.0
0.7083333333333334,1.0
0.7086666666666667,1.0
0.709,1.0
0.7093333333333334,1.0
0.7096666666666667,1.0
0.71,1.0
0.7103333333333334,1.0
0.7106666666666667,1.0
0.711,1.0
0.7116666666666667,1.0
0.712,1.0
0.7123333333333334,1.0
0.7126666666666667,1.0
0.713,1.0
0.7133333333333334,1.0
0.7136666666666667,1.0
0.714,1.0
0.7143333333333334,1.0
0.7146666666666667,1.0
0.715,1.0
0.7153333333333334,1.0
0.7156666666666667,1.0
0.716,1.0
0.7163333333333334,1.0
0.7166666666666667,1.0
0.717,1.0
0.7173333333333334,1.0
0.7176666666666667,1.0
0.718,1.0
0.7183333333333334,1.0
0.7186666666666667,1.0
0.719,1.0
0.7193333333333334,1.0
0.7196666666666667,1.0
0.72,1.0
0.7203333333333334,1.0
0.7206666666666667,1.0
0.721,1.0
0.7213333333333334,1.0
0.7216666666666667,1.0
0.722,1.0
0.7223333333333334,1.0
0.7226666666666667,1.0
0.723,1.0
0.7233333333333334,1.0
0.7236666666666667,1.0
0.724,1.0
0.7243333333333334,1.0
0.7246666666666667,1.0
0.725,1.0
0.7253333333333334,1.0
0.7256666666666667,1.0
0.726,1.0
0.7263333333333334,1.0
0.7266666666666667,1.0
0.727,1.0
0.7273333333333334,1.0
0.7276666666666667,1.0
0.728,1.0
0.7283333333333334,1.0
0.7286666666666667,1.0
0.729,1.0
0.7293333333333333,1.0
0.7296666666666667,1.0
0.73,1.0
0.7303333333333333,1.0
0.7306666666666667,1.0
0.731,1.0
0.7313333333333333,1.0
0.7316666666666667,1.0
0.732,1.0
0.7323333333333333,1.0
0.7326666666666667,1.0
0.733,1.0
0.7333333333333333,1.0
0.7336666666666667,1.0
0.734,1.0
0.7343333333333333,1.0
0.7346666666666667,1.0
0.735,1.0
0.7353333333333333,1.0
0.7356666666666667,1.0
0.736,1.0
0.7366666666666667,1.0
0.737,1.0
0.7373333333333333,1.0
0.7376666666666667,1.0
0.738,1.0
0.7383333333333333,1.0
0.7386666666666667,1.0
0.739,1.0
0.7393333333333333,1.0
0.7396666666666667,1.0
0.74,1.0
0.7403333333333333,1.0
0.7406666666666667,1.0
0.741,1.0
0.7413333333333333,1.0
0.7416666666666667,1.0
0.742,1.0
0.7423333333333333,1.0
0.7426666666666667,1.0
0.743,1.0
0.7433333333333333,1.0
0.7436666666666667,1.0
0.744,1.0
0.7443333333333333,1.0
0.7446666666666667,1.0
0.745,1.0
0.7453333333333333,1.0
0.7456666666666667,1.0
0.746,1.0
0.7463333333333333,1.0
0.7466666666666667,1.0
0.747,1.0
0.7473333333333333,1.0
0.7476666666666667,1.0
0.748,1.0
0.7483333333333333,1.0
0.7486666666666667,1.0
0.749,1.0
0.7493333333333333,1.0
0.7496666666666667,1.0
0.75,1.0
0.7503333333333333,1.0
0.7506666666666667,1.0
0.751,1.0
0.7513333333333333,1.0
0.7516666666666667,1.0
0.752,1.0
0.7523333333333333,1.0
0.7526666666666667,1.0
0.753,1.0
0.7533333333333333,1.0
0.7536666666666667,1.0
0.754,1.0
0.7543333333333333,1.0
0.7546666666666667,1.0
0.755,1.0
0.7553333333333333,1.0
0.7556666666666667,1.0
0.756,1.0
0.7563333333333333,1.0
0.7566666666666667,1.0
0.757,1.0
0.7573333333333333,1.0
0.7576666666666667,1.0
0.758,1.0
0.7583333333333333,1.0
0.7586666666666667,1.0
0.759,1.0
0.7593333333333333,1.0
0.7596666666666667,1.0
0.76,1.0
0.7603333333333333,1.0
0.7606666666666667,1.0
0.761,1.0
0.7613333333333333,1.0
0.7616666666666667,1.0
0.762,1.0
0.7623333333333333,1.0
0.7626666666666667,1.0
0.763,1.0
0.7633333333333333,1.0
0.7636666666666667,1.0
0.764,1.0
0.7643333333333333,1.0
0.7646666666666667,1.0
0.765,1.0
0.7653333333333333,1.0
0.7656666666666667,1.0
0.766,1.0
0.7663333333333333,1.0
0.7666666666666667,1.0
0.767,1.0
0.7673333333333333,1.0
0.7676666666666667,1.0
0.768,1.0
0.7683333333333333,1.0
0.7686666666666667,1.0
0.769,1.0
0.7693333333333333,1.0
0.7696666666666667,1.0
0.77,1.0
0.7703333333333333,1.0
0.7706666666666667,1.0
0.771,1.0
0.7713333333333333,1.0
0.7716666666666666,1.0
0.772,1.0
0.7723333333333333,1.0
0.7726666666666666,1.0
0.773,1.0
0.7733333333333333,1.0
0.7736666666666666,1.0
0.774,1.0
0.7743333333333333,1.0
0.7746666666666666,1.0
0.775,1.0
0.7753333333333333,1.0
0.7756666666666666,1.0
0.776,1.0
0.7763333333333333,1.0
0.7766666666666666,1.0
0.777,1.0
0.7773333333333333,1.0
0.7776666666666666,1.0
0.778,1.0
0.7783333333333333,1.0
0.7786666666666666,1.0
0.779,1.0
0.7793333333333333,1.0
0.7796666666666666,1.0
0.78,1.0
0.7803333333333333,1.0
0.7806666666666666,1.0
0.781,1.0
0.7813333333333333,1.0
0.7816666666666666,1.0
0.782,1.0
0.7823333333333333,1.0
0.7826666666666666,1.0
0.783,1.0
0.7836666666666666,1.0
0.784,1.0
0.7843333333333333,1.0
0.7846666666666666,1.0
0.785,1.0
0.7853333333333333,1.0
0.7856666666666666,1.0
0.786,1.0
0.7863333333333333,1.0
0.7866666666666666,1.0
0.787,1.0
0.7873333333333333,1.0
0.7876666666666666,1.0
0.788,1.0
0.7883333333333333,1.0
0.7886666666666666,1.0
0.789,1.0
0.7893333333333333,1.0
0.7896666666666666,1.0
0.79,1.0
0.7903333333333333,1.0
0.7906666666666666,1.0
0.791,1.0
0.7913333333333333,1.0
0.7916666666666666,1.0
0.792,1.0
0.7923333333333333,1.0
0.7926666666666666,1.0
0.793,1.0
0.7933333333333333,1.0
0.7936666666666666,1.0
0.794,1.0
0.7943333333333333,1.0
0.7946666666666666,1.0
0.795,1.0
0.7953333333333333,1.0
0.7956666666666666,1.0
0.796,1.0
0.7963333333333333,1.0
0.7966666666666666,1.0
0.797,1.0
0.7973333333333333,1.0
0.7976666666666666,1.0
0.798,1.0
0.7983333333333333,1.0
0.7986666666666666,1.0
0.799,1.0
0.7993333333333333,1.0
0.7996666666666666,1.0
0.8,1.0
0.8003333333333333,1.0
0.8006666666666666,1.0
0.801,1.0
0.8013333333333333,1.0
0.8016666666666666,1.0
0.802,1.0
0.8023333333333333,1.0
0.8026666666666666,1.0
0.803,1.0
0.8033333333333333,1.0
0.8036666666666666,1.0
0.804,1.0
0.8043333333333333,1.0
0.8046666666666666,1.0
0.805,1.0
0.8053333333333333,1.0
0.8056666666666666,1.0
0.806,1.0
0.8063333333333333,1.0
0.8066666666666666,1.0
0.807,1.0
0.8073333333333333,1.0
0.8076666666666666,1.0
0.808,1.0
0.8083333333333333,1.0
0.8086666666666666,1.0
0.809,1.0
0.8093333333333333,1.0
0.8096666666666666,1.0
0.81,1.0
0.8103333333333333,1.0
0.8106666666666666,1.0
0.811,1.0
0.8113333333333334,1.0
0.8116666666666666,1.0
0.812,1.0
0.8123333333333334,1.0
0.8126666666666666,1.0
0.813,1.0
0.8133333333333334,1.0
0.8136666666666666,1.0
0.814,1.0
0.8143333333333334,1.0
0.8146666666666667,1.0
0.815,1.0
0.8153333333333334,1.0
0.8156666666666667,1.0
0.816,1.0
0.8163333333333334,1.0
0.8166666666666667,1.0
0.817,1.0
0.8173333333333334,1.0
0.8176666666666667,1.0
0.818,1.0
0.8183333333333334,1.0
0.8186666666666667,1.0
0.819,1.0
0.8193333333333334,1.0
0.8196666666666667,1.0
0.82,1.0
0.8203333333333334,1.0
0.8206666666666667,1.0
0.821,1.0
0.8213333333333334,1.0
0.8216666666666667,1.0
0.822,1.0
0.8223333333333334,1.0
0.8226666666666667,1.0
0.823,1.0
0.8233333333333334,1.0
0.8236666666666667,1.0
0.824,1.0
0.8243333333333334,1.0
0.8246666666666667,1.0
0.825,1.0
0.8253333333333334,1.0
0.8256666666666667,1.0
0.826,1.0
0.8263333333333334,1.0
0.8266666666666667,1.0
0.8273333333333334,1.0
0.8276666666666667,1.0
0.828,1.0
0.8283333333333334,1.0
0.8286666666666667,1.0
0.829,1.0
0.8293333333333334,1.0
0.8296666666666667,1.0
0.83,1.0
0.8303333333333334,1.0
0.8306666666666667,1.0
0.831,1.0
0.8313333333333334,1.0
0.8316666666666667,1.0
0.832,1.0
0.8323333333333334,1.0
0.8326666666666667,1.0
0.833,1.0
0.8333333333333334,1.0
0.8336666666666667,1.0
0.834,1.0
0.8343333333333334,1.0
0.8346666666666667,1.0
0.835,1.0
0.8353333333333334,1.0
0.8356666666666667,1.0
0.836,1.0
0.8363333333333334,1.0
0.8366666666666667,1.0
0.837,1.0
0.8373333333333334,1.0
0.8376666666666667,1.0
0.838,1.0
0.8383333333333334,1.0
0.8386666666666667,1.0
0.839,1.0
0.8393333333333334,1.0
0.8396666666666667,1.0
0.84,1.0
0.8403333333333334,1.0
0.8406666666666667,1.0
0.841,1.0
0.8413333333333334,1.0
0.8416666666666667,1.0
0.842,1.0
0.8423333333333334,1.0
0.8426666666666667,1.0
0.843,1.0
0.8433333333333334,1.0
0.8436666666666667,1.0
0.844,1.0
0.8443333333333334,1.0
0.8446666666666667,1.0
0.845,1.0
0.8453333333333334,1.0
0.8456666666666667,1.0
0.846,1.0
0.8463333333333334,1.0
0.8466666666666667,1.0
0.847,1.0
0.8473333333333334,1.0
0.8476666666666667,1.0
0.848,1.0
0.8483333333333334,1.0
0.8486666666666667,1.0
0.849,1.0
0.8493333333333334,1.0
0.8496666666666667,1.0
0.85,1.0
0.8503333333333334,1.0
0.8506666666666667,1.0
0.851,1.0
0.8513333333333334,1.0
0.8516666666666667,1.0
0.852,1.0
0.8523333333333334,1.0
0.8526666666666667,1.0
0.853,1.0
0.8533333333333334,1.0
0.8536666666666667,1.0
0.854,1.0
0.8543333333333333,1.0
0.8546666666666667,1.0
0.855,1.0
0.8553333333333333,1.0
0.8556666666666667,1.0
0.856,1.0
0.8563333333333333,1.0
0.8566666666666667,1.0
0.857,1.0
0.8573333333333333,1.0
0.8576666666666667,1.0
0.8583333333333333,1.0
0.8586666666666667,1.0
0.859,1.0
0.8593333333333333,1.0
0.8596666666666667,1.0
0.86,1.0
0.8603333333333333,1.0
0.8606666666666667,1.0
0.861,1.0
0.8613333333333333,1.0
0.8616666666666667,1.0
0.862,1.0
0.8623333333333333,1.0
0.8626666666666667,1.0
0.863,1.0
0.8633333333333333,1.0
0.8636666666666667,1.0
0.864,1.0
0.8643333333333333,1.0
0.8646666666666667,1.0
0.865,1.0
0.8653333333333333,1.0
0.8656666666666667,1.0
0.866,1.0
0.8663333333333333,1.0
0.8666666666666667,1.0
0.867,1.0
0.8673333333333333,1.0
0.8676666666666667,1.0
0.868,1.0
0.8683333333333333,1.0
0.8686666666666667,1.0
0.869,1.0
0.8693333333333333,1.0
0.8696666666666667,1.0
0.87,1.0
0.8703333333333333,1.0
0.8706666666666667,1.0
0.871,1.0
0.8713333333333333,1.0
0.8716666666666667,1.0
0.872,1.0
0.8723333333333333,1.0
0.8726666666666667,1.0
0.873,1.0
0.8733333333333333,1.0
0.8736666666666667,1.0
0.874,1.0
0.8743333333333333,1.0
0.8746666666666667,1.0
0.875,1.0
0.8753333333333333,1.0
0.8756666666666667,1.0
0.876,1.0
0.8763333333333333,1.0
0.8766666666666667,1.0
0.877,1.0
0.8773333333333333,1.0
0.8776666666666667,1.0
0.878,1.0
0.8783333333333333,1.0
0.8786666666666667,1.0
0.879,1.0
0.8793333333333333,1.0
0.8796666666666667,1.0
0.88,1.0
0.8803333333333333,1.0
0.8806666666666667,1.0
0.881,1.0
0.8813333333333333,1.0
0.8816666666666667,1.0
0.882,1.0
0.8823333333333333,1.0
0.8826666666666667,1.0
0.883,1.0
0.8833333333333333,1.0
0.8836666666666667,1.0
0.884,1.0
0.8843333333333333,1.0
0.8846666666666667,1.0
0.885,1.0
0.8853333333333333,1.0
0.8856666666666667,1.0
0.886,1.0
0.8863333333333333,1.0
0.8866666666666667,1.0
0.887,1.0
0.8873333333333333,1.0
0.8876666666666667,1.0
0.888,1.0
0.8883333333333333,1.0
0.8886666666666667,1.0
0.889,1.0
0.8893333333333333,1.0
0.8896666666666667,1.0
0.89,1.0
0.8903333333333333,1.0
0.8906666666666667,1.0
0.891,1.0
0.8913333333333333,1.0
0.8916666666666667,1.0
0.892,1.0
0.8923333333333333,1.0
0.8926666666666667,1.0
0.893,1.0
0.8933333333333333,1.0
0.8936666666666667,1.0
0.894,1.0
0.8943333333333333,1.0
0.8946666666666667,1.0
0.895,1.0
0.8953333333333333,1.0
0.8956666666666667,1.0
0.896,1.0
0.8963333333333333,1.0
0.8966666666666666,1.0
0.897,1.0
0.8973333333333333,1.0
0.8976666666666666,1.0
0.898,1.0
0.8983333333333333,1.0
0.8986666666666666,1.0
0.899,1.0
0.8993333333333333,1.0
0.8996666666666666,1.0
0.9,1.0
0.9003333333333333,1.0
0.9006666666666666,1.0
0.901,1.0
0.9013333333333333,1.0
0.9016666666666666,1.0
0.902,1.0
0.9023333333333333,1.0
0.9026666666666666,1.0
0.903,1.0
0.9033333333333333,1.0
0.9036666666666666,1.0
0.904,1.0
0.9043333333333333,1.0
0.9046666666666666,1.0
0.905,1.0
0.9053333333333333,1.0
0.9056666666666666,1.0
0.906,1.0
0.9063333333333333,1.0
0.9066666666666666,1.0
0.907,1.0
0.9073333333333333,1.0
0.9076666666666666,1.0
0.908,1.0
0.9083333333333333,1.0
0.9086666666666666,1.0
0.909,1.0
0.9093333333333333,1.0
0.9096666666666666,1.0
0.91,1.0
0.9103333333333333,1.0
0.9106666666666666,1.0
0.911,1.0
0.9113333333333333,1.0
0.9116666666666666,1.0
0.912,1.0
0.9123333333333333,1.0
0.9126666666666666,1.0
0.913,1.0
0.9133333333333333,1.0
0.9136666666666666,1.0
0.914,1.0
0.9143333333333333,1.0
0.9146666666666666,1.0
0.915,1.0
0.9153333333333333,1.0
0.9156666666666666,1.0
0.916,1.0
0.9163333333333333,1.0
0.9166666666666666,1.0
0.917,1.0
0.9173333333333333,1.0
0.9176666666666666,1.0
0.918,1.0
0.9183333333333333,1.0
0.9186666666666666,1.0
0.919,1.0
0.9193333333333333,1.0
0.9196666666666666,1.0
0.92,1.0
0.9203333333333333,1.0
0.9206666666666666,1.0
0.921,1.0
0.9213333333333333,1.0
0.9216666666666666,1.0
0.922,1.0
0.9223333333333333,1.0
0.9226666666666666,1.0
0.923,1.0
0.9233333333333333,1.0
0.9236666666666666,1.0
0.924,1.0
0.9243333333333333,1.0
0.9246666666666666,1.0
0.925,1.0
0.9253333333333333,1.0
0.9256666666666666,1.0
0.926,1.0
0.9263333333333333,1.0
0.9266666666666666,1.0
0.927,1.0
0.9273333333333333,1.0
0.9276666666666666,1.0
0.928,1.0
0.9283333333333333,1.0
0.9286666666666666,1.0
0.929,1.0
0.9293333333333333,1.0
0.9296666666666666,1.0
0.93,1.0
0.9303333333333333,1.0
0.9306666666666666,1.0
0.931,1.0
0.9313333333333333,1.0
0.9316666666666666,1.0
0.932,1.0
0.9323333333333333,1.0
0.9326666666666666,1.0
0.933,1.0
0.9333333333333333,1.0
0.9336666666666666,1.0
0.934,1.0
0.9343333333333333,1.0
0.9346666666666666,1.0
0.935,1.0
0.9353333333333333,1.0
0.9356666666666666,1.0
0.936,1.0
0.9363333333333334,1.0
0.9366666666666666,1.0
0.937,1.0
0.9373333333333334,1.0
0.9376666666666666,1.0
0.938,1.0
0.9383333333333334,1.0
0.9386666666666666,1.0
0.939,1.0
0.9393333333333334,1.0
0.9396666666666667,1.0
0.94,1.0
0.9403333333333334,1.0
0.9406666666666667,1.0
0.941,1.0
0.9413333333333334,1.0
0.9416666666666667,1.0
0.942,1.0
0.9423333333333334,1.0
0.9426666666666667,1.0
0.943,1.0
0.9433333333333334,1.0
0.9436666666666667,1.0
0.944,1.0
0.9443333333333334,1.0
0.9446666666666667,1.0
0.945,1.0
0.9453333333333334,1.0
0.9456666666666667,1.0
0.946,1.0
0.9463333333333334,1.0
0.9466666666666667,1.0
0.947,1.0
0.9473333333333334,1.0
0.9476666666666667,1.0
0.948,1.0
0.9483333333333334,1.0
0.9486666666666667,1.0
0.949,1.0
0.9493333333333334,1.0
0.9496666666666667,1.0
0.95,1.0
0.9503333333333334,1.0
0.9506666666666667,1.0
0.951,1.0
0.9513333333333334,1.0
0.9516666666666667,1.0
0.952,1.0
0.9523333333333334,1.0
0.9526666666666667,1.0
0.953,1.0
0.9533333333333334,1.0
0.9536666666666667,1.0
0.954,1.0
0.9543333333333334,1.0
0.9546666666666667,1.0
0.955,1.0
0.9553333333333334,1.0
0.9556666666666667,1.0
0.956,1.0
0.9563333333333334,1.0
0.9566666666666667,1.0
0.957,1.0
0.9573333333333334,1.0
0.9576666666666667,1.0
0.958,1.0
0.9583333333333334,1.0
0.9586666666666667,1.0
0.959,1.0
0.9593333333333334,1.0
0.9596666666666667,1.0
0.96,1.0
0.9603333333333334,1.0
0.9606666666666667,1.0
0.961,1.0
0.9613333333333334,1.0
0.9616666666666667,1.0
0.962,1.0
0.9623333333333334,1.0
0.9626666666666667,1.0
0.963,1.0
0.9633333333333334,1.0
0.9636666666666667,1.0
0.964,1.0
0.9643333333333334,1.0
0.9646666666666667,1.0
0.965,1.0
0.9653333333333334,1.0
0.9656666666666667,1.0
0.966,1.0
0.9663333333333334,1.0
0.9666666666666667,1.0
0.967,1.0
0.9673333333333334,1.0
0.9676666666666667,1.0
0.968,1.0
0.9683333333333334,1.0
0.9686666666666667,1.0
0.969,1.0
0.9693333333333334,1.0
0.9696666666666667,1.0
0.97,1.0
0.9703333333333334,1.0
0.9706666666666667,1.0
0.9713333333333334,1.0
0.9716666666666667,1.0
0.972,1.0
0.9723333333333334,1.0
0.9726666666666667,1.0
0.973,1.0
0.9733333333333334,1.0
0.9736666666666667,1.0
0.974,1.0
0.9743333333333334,1.0
0.9746666666666667,1.0
0.975,1.0
0.9753333333333334,1.0
0.9756666666666667,1.0
0.976,1.0
0.9763333333333334,1.0
0.9766666666666667,1.0
0.977,1.0
0.9773333333333334,1.0
0.9776666666666667,1.0
0.978,1.0
0.9783333333333334,1.0
0.9786666666666667,1.0
0.979,1.0
0.9793333333333333,1.0
0.9796666666666667,1.0
0.98,1.0
0.9803333333333333,1.0
0.9806666666666667,1.0
0.981,1.0
0.9813333333333333,1.0
0.9816666666666667,1.0
0.982,1.0
0.9823333333333333,1.0
0.9826666666666667,1.0
0.983,1.0
0.9833333333333333,1.0
0.9836666666666667,1.0
0.984,1.0
0.9843333333333333,1.0
0.9846666666666667,1.0
0.985,1.0
0.9853333333333333,1.0
0.9856666666666667,1.0
0.986,1.0
0.9863333333333333,1.0
0.9866666666666667,1.0
0.987,1.0
0.9873333333333333,1.0
0.9876666666666667,1.0
0.988,1.0
0.9883333333333333,1.0
0.9886666666666667,1.0
0.989,1.0
0.9893333333333333,1.0
0.9896666666666667,1.0
0.99,1.0
0.9903333333333333,1.0
0.9906666666666667,1.0
0.991,1.0
0.9913333333333333,1.0
0.9916666666666667,1.0
0.992,1.0
0.9923333333333333,1.0
0.9926666666666667,1.0
0.993,1.0
0.9933333333333333,1.0
0.9936666666666667,1.0
0.994,1.0
0.9943333333333333,1.0
0.9946666666666667,1.0
0.995,1.0
0.9953333333333333,1.0
0.9956666666666667,1.0
0.996,1.0
0.9963333333333333,1.0
0.9966666666666667,1.0
0.997,1.0
0.9973333333333333,1.0
0.9976666666666667,1.0
0.998,1.0
0.9983333333333333,1.0
0.9986666666666667,1.0
0.999,1.0
0.9993333333333333,1.0
0.9996666666666667,1.0
1.0,1.0


==> figures/data/roc_float.csv <==
far,tar
0.0003333333333333333,0.8866666666666667
0.0006666666666666666,0.959
0.001,0.9773333333333334
0.0013333333333333333,0.9813333333333333
0.0016666666666666668,0.9823333333333333
0.002,0.9826666666666667
0.0023333333333333335,0.983
0.0026666666666666666,0.983
0.003,0.9833333333333333
0.0033333333333333335,0.9833333333333333
0.0036666666666666666,0.9833333333333333
0.004,0.9836666666666667
0.004333333333333333,0.9846666666666667
0.004666666666666667,0.9853333333333333
0.005,0.9853333333333333
0.005333333333333333,0.986
0.005666666666666667,0.9863333333333333
0.006,0.987
0.006333333333333333,0.987
0.006666666666666667,0.9883333333333333
0.007,0.9883333333333333
0.007333333333333333,0.9886666666666667
0.007666666666666666,0.989
0.008,0.99
0.008333333333333333,0.99
0.008666666666666666,0.99
0.009,0.99
0.009333333333333334,0.991
0.009666666666666667,0.9923333333333333
0.01,0.9923333333333333
0.010333333333333333,0.9923333333333333
0.010666666666666666,0.9926666666666667
0.011,0.9926666666666667
0.011333333333333334,0.9926666666666667
0.011666666666666667,0.9926666666666667
0.012,0.9926666666666667
0.012333333333333333,0.9926666666666667
0.012666666666666666,0.993
0.013,0.993
0.013333333333333334,0.993
0.013666666666666667,0.9933333333333333
0.014,0.9933333333333333
0.014333333333333333,0.9933333333333333
0.014666666666666666,0.9933333333333333
0.015,0.9933333333333333
0.015333333333333332,0.994
0.015666666666666666,0.994
0.016,0.9943333333333333
0.01633333333333333,0.9943333333333333
0.016666666666666666,0.9943333333333333
0.017,0.9943333333333333
0.017333333333333333,0.9943333333333333
0.017666666666666667,0.9943333333333333
0.018,0.9943333333333333
0.018333333333333333,0.9943333333333333
0.018666666666666668,0.9943333333333333
0.019,0.9943333333333333
0.019333333333333334,0.9943333333333333
0.019666666666666666,0.9943333333333333
0.02,0.9943333333333333
0.02033333333333333,0.9943333333333333
0.020666666666666667,0.9943333333333333
0.021,0.9943333333333333
0.021333333333333333,0.9943333333333333
0.021666666666666667,0.9943333333333333
0.022,0.9943333333333333
0.022333333333333334,0.9943333333333333
0.02266666666666667,0.9943333333333333
0.023,0.9943333333333333
0.023333333333333334,0.9943333333333333
0.023666666666666666,0.9946666666666667
0.024,0.9946666666666667
0.024333333333333332,0.9946666666666667
0.024666666666666667,0.9946666666666667
0.025,0.9946666666666667
0.025333333333333333,0.9946666666666667
0.025666666666666667,0.9946666666666667
0.026,0.9946666666666667
0.026333333333333334,0.9946666666666667
0.02666666666666667,0.9946666666666667
0.027,0.9946666666666667
0.027333333333333334,0.9946666666666667
0.027666666666666666,0.9946666666666667
0.028,0.9946666666666667
0.028333333333333332,0.9946666666666667
0.028666666666666667,0.9946666666666667
0.029,0.9946666666666667
0.029333333333333333,0.9946666666666667
0.029666666666666668,0.9946666666666667
0.03,0.9946666666666667
0.030333333333333334,0.9946666666666667
0.030666666666666665,0.9946666666666667
0.031,0.9946666666666667
0.03133333333333333,0.9946666666666667
0.03166666666666667,0.9946666666666667
0.032,0.9946666666666667
0.03233333333333333,0.9946666666666667
0.03266666666666666,0.9946666666666667
0.033,0.9946666666666667
0.03333333333333333,0.995
0.033666666666666664,0.9953333333333333
0.034,0.9953333333333333
0.034333333333333334,0.9953333333333333
0.034666666666666665,0.9953333333333333
0.035,0.9956666666666667
0.035333333333333335,0.9956666666666667
0.035666666666666666,0.9956666666666667
0.036,0.9956666666666667
0.036333333333333336,0.9956666666666667
0.03666666666666667,0.9956666666666667
0.037,0.9956666666666667
0.037333333333333336,0.9956666666666667
0.03766666666666667,0.9956666666666667
0.038,0.9956666666666667
0.03833333333333333,0.9956666666666667
0.03866666666666667,0.9956666666666667
0.039,0.9956666666666667
0.03933333333333333,0.9956666666666667
0.03966666666666667,0.9956666666666667
0.04,0.9956666666666667
0.04033333333333333,0.9956666666666667
0.04066666666666666,0.9956666666666667
0.041,0.9956666666666667
0.04133333333333333,0.9956666666666667
0.041666666666666664,0.9956666666666667
0.042,0.9956666666666667
0.042333333333333334,0.9956666666666667
0.042666666666666665,0.9956666666666667
0.043,0.9956666666666667
0.043333333333333335,0.9956666666666667
0.043666666666666666,0.9956666666666667
0.044,0.9956666666666667
0.044333333333333336,0.9956666666666667
0.04466666666666667,0.9956666666666667
0.045,0.9956666666666667
0.04533333333333334,0.9956666666666667
0.04566666666666667,0.9956666666666667
0.046,0.996
0.04633333333333333,0.996
0.04666666666666667,0.9963333333333333
0.047,0.9963333333333333
0.04733333333333333,0.9963333333333333
0.04766666666666667,0.9963333333333333
0.048,0.9963333333333333
0.04833333333333333,0.9963333333333333
0.048666666666666664,0.9963333333333333
0.049,0.9963333333333333
0.04933333333333333,0.9963333333333333
0.049666666666666665,0.9963333333333333
0.05,0.9963333333333333
0.050333333333333334,0.9963333333333333
0.050666666666666665,0.9963333333333333
0.051,0.9963333333333333
0.051333333333333335,0.9963333333333333
0.051666666666666666,0.9963333333333333
0.052,0.9963333333333333
0.052333333333333336,0.9963333333333333
0.05266666666666667,0.9963333333333333
0.053,0.9963333333333333
0.05333333333333334,0.9963333333333333
0.05366666666666667,0.9963333333333333
0.054,0.9963333333333333
0.05433333333333333,0.9963333333333333
0.05466666666666667,0.9963333333333333
0.055,0.9963333333333333
0.05533333333333333,0.9963333333333333
0.05566666666666667,0.9963333333333333
0.056,0.9963333333333333
0.05633333333333333,0.9963333333333333
0.056666666666666664,0.9963333333333333
0.057,0.9963333333333333
0.05733333333333333,0.9963333333333333
0.057666666666666665,0.9963333333333333
0.058,0.9966666666666667
0.058333333333333334,0.9966666666666667
0.058666666666666666,0.9966666666666667
0.059,0.9966666666666667
0.059333333333333335,0.9966666666666667
0.059666666666666666,0.9966666666666667
0.06,0.9966666666666667
0.060333333333333336,0.9966666666666667
0.06066666666666667,0.9966666666666667
0.061,0.9966666666666667
0.06133333333333333,0.9966666666666667
0.06166666666666667,0.9966666666666667
0.062,0.9966666666666667
0.06233333333333333,0.9966666666666667
0.06266666666666666,0.9966666666666667
0.063,0.9966666666666667
0.06333333333333334,0.9966666666666667
0.06366666666666666,0.9966666666666667
0.064,0.9966666666666667
0.06433333333333334,0.9966666666666667
0.06466666666666666,0.9966666666666667
0.065,0.9966666666666667
0.06533333333333333,0.9966666666666667
0.06566666666666666,0.9966666666666667
0.066,0.9966666666666667
0.06633333333333333,0.9966666666666667
0.06666666666666667,0.9966666666666667
0.067,0.9966666666666667
0.06733333333333333,0.9966666666666667
0.06766666666666667,0.9966666666666667
0.068,0.9966666666666667
0.06833333333333333,0.9966666666666667
0.06866666666666667,0.9966666666666667
0.069,0.9966666666666667
0.06933333333333333,0.9966666666666667
0.06966666666666667,0.9966666666666667
0.07,0.9966666666666667
0.07033333333333333,0.9966666666666667
0.07066666666666667,0.9966666666666667
0.071,0.9966666666666667
0.07133333333333333,0.9966666666666667
0.07166666666666667,0.9966666666666667
0.072,0.9966666666666667
0.07233333333333333,0.9973333333333333
0.07266666666666667,0.9973333333333333
0.073,0.9973333333333333
0.07333333333333333,0.9973333333333333
0.07366666666666667,0.9976666666666667
0.074,0.9976666666666667
0.07433333333333333,0.9976666666666667
0.07466666666666667,0.9976666666666667
0.075,0.9976666666666667
0.07533333333333334,0.9976666666666667
0.07566666666666666,0.9976666666666667
0.076,0.9976666666666667
0.07633333333333334,0.9976666666666667
0.07666666666666666,0.9976666666666667
0.077,0.9976666666666667
0.07733333333333334,0.9976666666666667
0.07766666666666666,0.9976666666666667
0.078,0.9976666666666667
0.07833333333333334,0.9976666666666667
0.07866666666666666,0.9976666666666667
0.079,0.9976666666666667
0.07933333333333334,0.9976666666666667
0.07966666666666666,0.9976666666666667
0.08,0.9976666666666667
0.08033333333333334,0.9976666666666667
0.08066666666666666,0.9976666666666667
0.081,0.9976666666666667
0.08133333333333333,0.9976666666666667
0.08166666666666667,0.9976666666666667
0.082,0.9976666666666667
0.08233333333333333,0.9976666666666667
0.08266666666666667,0.9976666666666667
0.083,0.9976666666666667
0.08333333333333333,0.9976666666666667
0.08366666666666667,0.9976666666666667
0.084,0.9976666666666667
0.08433333333333333,0.9976666666666667
0.08466666666666667,0.9976666666666667
0.085,0.998
0.08533333333333333,0.998
0.08566666666666667,0.998
0.086,0.998
0.08633333333333333,0.998
0.08666666666666667,0.998
0.087,0.998
0.08733333333333333,0.998
0.08766666666666667,0.998
0.088,0.998
0.08833333333333333,0.998
0.08866666666666667,0.998
0.089,0.998
0.08933333333333333,0.998
0.08966666666666667,0.998
0.09,0.998
0.09033333333333333,0.998
0.09066666666666667,0.998
0.091,0.998
0.09133333333333334,0.998
0.09166666666666666,0.998
0.092,0.998
0.09233333333333334,0.998
0.09266666666666666,0.998
0.093,0.998
0.09333333333333334,0.998
0.09366666666666666,0.998
0.094,0.998
0.09433333333333334,0.998
0.09466666666666666,0.998
0.095,0.998
0.09533333333333334,0.998
0.09566666666666666,0.998
0.096,0.998
0.09633333333333334,0.998
0.09666666666666666,0.998
0.097,0.998
0.09733333333333333,0.998
0.09766666666666667,0.9983333333333333
0.098,0.9983333333333333
0.09833333333333333,0.9983333333333333
0.09866666666666667,0.9983333333333333
0.099,0.9983333333333333
0.09933333333333333,0.9983333333333333
0.09966666666666667,0.9983333333333333
0.1,0.9983333333333333
0.10033333333333333,0.9983333333333333
0.10066666666666667,0.9983333333333333
0.101,0.9983333333333333
0.10133333333333333,0.9983333333333333
0.10166666666666667,0.9983333333333333
0.102,0.9983333333333333
0.10233333333333333,0.9983333333333333
0.10266666666666667,0.9983333333333333
0.103,0.9983333333333333
0.10333333333333333,0.9983333333333333
0.10366666666666667,0.9983333333333333
0.104,0.9983333333333333
0.10433333333333333,0.9983333333333333
0.10466666666666667,0.9983333333333333
0.105,0.9983333333333333
0.10533333333333333,0.9983333333333333
0.10566666666666667,0.9983333333333333
0.106,0.9983333333333333
0.10633333333333334,0.9983333333333333
0.10666666666666667,0.9983333333333333
0.107,0.9983333333333333
0.10733333333333334,0.9983333333333333
0.10766666666666666,0.9983333333333333
0.108,0.9983333333333333
0.10833333333333334,0.9983333333333333
0.10866666666666666,0.9983333333333333
0.109,0.9983333333333333
0.10933333333333334,0.9983333333333333
0.10966666666666666,0.9983333333333333
0.11,0.9983333333333333
0.11033333333333334,0.9983333333333333
0.11066666666666666,0.9983333333333333
0.111,0.9983333333333333
0.11133333333333334,0.9983333333333333
0.11166666666666666,0.9983333333333333
0.112,0.9983333333333333
0.11233333333333333,0.9983333333333333
0.11266666666666666,0.9983333333333333
0.113,0.9983333333333333
0.11333333333333333,0.9983333333333333
0.11366666666666667,0.9983333333333333
0.114,0.9983333333333333
0.11433333333333333,0.9983333333333333
0.11466666666666667,0.9983333333333333
0.115,0.9983333333333333
0.11533333333333333,0.9983333333333333
0.11566666666666667,0.9983333333333333
0.116,0.9983333333333333
0.11633333333333333,0.9983333333333333
0.11666666666666667,0.9983333333333333
0.117,0.9983333333333333
0.11733333333333333,0.9983333333333333
0.11766666666666667,0.9983333333333333
0.118,0.9983333333333333
0.11833333333333333,0.9983333333333333
0.11866666666666667,0.9983333333333333
0.119,0.9983333333333333
0.11933333333333333,0.9983333333333333
0.11966666666666667,0.9983333333333333
0.12,0.9983333333333333
0.12033333333333333,0.9983333333333333
0.12066666666666667,0.9983333333333333
0.121,0.9983333333333333
0.12133333333333333,0.9983333333333333
0.12166666666666667,0.9983333333333333
0.122,0.9983333333333333
0.12233333333333334,0.9983333333333333
0.12266666666666666,0.9983333333333333
0.123,0.9983333333333333
0.12333333333333334,0.9983333333333333
0.12366666666666666,0.9983333333333333
0.124,0.9983333333333333
0.12433333333333334,0.9983333333333333
0.12466666666666666,0.9983333333333333
0.125,0.9983333333333333
0.12533333333333332,0.9983333333333333
0.12566666666666668,0.9983333333333333
0.126,0.9983333333333333
0.12633333333333333,0.9983333333333333
0.12666666666666668,0.9983333333333333
0.127,0.9983333333333333
0.12733333333333333,0.9983333333333333
0.12766666666666668,0.9983333333333333
0.128,0.9983333333333333
0.12833333333333333,0.9983333333333333
0.12866666666666668,0.9983333333333333
0.129,0.9983333333333333
0.12933333333333333,0.9983333333333333
0.12966666666666668,0.9983333333333333
0.13,0.9983333333333333
0.13033333333333333,0.9983333333333333
0.13066666666666665,0.9983333333333333
0.131,0.9983333333333333
0.13133333333333333,0.9983333333333333
0.13166666666666665,0.9983333333333333
0.132,0.9983333333333333
0.13233333333333333,0.9983333333333333
0.13266666666666665,0.9983333333333333
0.133,0.9983333333333333
0.13333333333333333,0.9983333333333333
0.13366666666666666,0.9983333333333333
0.134,0.9983333333333333
0.13433333333333333,0.9983333333333333
0.13466666666666666,0.9983333333333333
0.135,0.9983333333333333
0.13533333333333333,0.9983333333333333
0.13566666666666666,0.9983333333333333
0.136,0.9983333333333333
0.13633333333333333,0.9983333333333333
0.13666666666666666,0.9983333333333333
0.137,0.9983333333333333
0.13733333333333334,0.9983333333333333
0.13766666666666666,0.9983333333333333
0.138,0.9983333333333333
0.13833333333333334,0.9983333333333333
0.13866666666666666,0.9983333333333333
0.139,0.9983333333333333
0.13933333333333334,0.9983333333333333
0.13966666666666666,0.9983333333333333
0.14,0.9983333333333333
0.14033333333333334,0.9983333333333333
0.14066666666666666,0.9983333333333333
0.141,0.9983333333333333
0.14133333333333334,0.9983333333333333
0.14166666666666666,0.9983333333333333
0.142,0.9983333333333333
0.14233333333333334,0.9983333333333333
0.14266666666666666,0.9983333333333333
0.143,0.9983333333333333
0.14333333333333334,0.9983333333333333
0.14366666666666666,0.9983333333333333
0.144,0.9983333333333333
0.14433333333333334,0.9983333333333333
0.14466666666666667,0.9983333333333333
0.145,0.9983333333333333
0.14533333333333334,0.9983333333333333
0.14566666666666667,0.9983333333333333
0.146,0.9983333333333333
0.14633333333333334,0.9983333333333333
0.14666666666666667,0.9983333333333333
0.147,0.9983333333333333
0.14733333333333334,0.9983333333333333
0.14766666666666667,0.9983333333333333
0.148,0.9983333333333333
0.14833333333333334,0.9983333333333333
0.14866666666666667,0.9983333333333333
0.149,0.9983333333333333
0.14933333333333335,0.9983333333333333
0.14966666666666667,0.9983333333333333
0.15,0.9983333333333333
0.15033333333333335,0.9983333333333333
0.15066666666666667,0.9983333333333333
0.151,0.9983333333333333
0.15133333333333332,0.9983333333333333
0.15166666666666667,0.9983333333333333
0.152,0.9983333333333333
0.15233333333333332,0.9983333333333333
0.15266666666666667,0.9983333333333333
0.153,0.9983333333333333
0.15333333333333332,0.9983333333333333
0.15366666666666667,0.9983333333333333
0.154,0.9983333333333333
0.15433333333333332,0.9983333333333333
0.15466666666666667,0.9986666666666667
0.155,0.9986666666666667
0.15533333333333332,0.9986666666666667
0.15566666666666668,0.9986666666666667
0.156,0.9986666666666667
0.15633333333333332,0.9986666666666667
0.15666666666666668,0.9986666666666667
0.157,0.9986666666666667
0.15733333333333333,0.9986666666666667
0.15766666666666668,0.9986666666666667
0.158,0.9986666666666667
0.15833333333333333,0.9986666666666667
0.15866666666666668,0.9986666666666667
0.159,0.9986666666666667
0.15933333333333333,0.9986666666666667
0.15966666666666668,0.9986666666666667
0.16,0.9986666666666667
0.16033333333333333,0.9986666666666667
0.16066666666666668,0.9986666666666667
0.161,0.9986666666666667
0.16133333333333333,0.9986666666666667
0.16166666666666665,0.9986666666666667
0.162,0.9986666666666667
0.16233333333333333,0.9986666666666667
0.16266666666666665,0.9986666666666667
0.163,0.9986666666666667
0.16333333333333333,0.9986666666666667
0.16366666666666665,0.9986666666666667
0.164,0.9986666666666667
0.16433333333333333,0.9986666666666667
0.16466666666666666,0.9986666666666667
0.165,0.9986666666666667
0.16533333333333333,0.9986666666666667
0.16566666666666666,0.9986666666666667
0.166,0.9986666666666667
0.16633333333333333,0.9986666666666667
0.16666666666666666,0.9986666666666667
0.167,0.9986666666666667
0.16733333333333333,0.9986666666666667
0.16766666666666666,0.9986666666666667
0.168,0.9986666666666667
0.16833333333333333,0.9986666666666667
0.16866666666666666,0.9986666666666667
0.169,0.9986666666666667
0.16933333333333334,0.9986666666666667
0.16966666666666666,0.9986666666666667
0.17,0.9986666666666667
0.17033333333333334,0.9986666666666667
0.17066666666666666,0.9986666666666667
0.171,0.9986666666666667
0.17133333333333334,0.9986666666666667
0.17166666666666666,0.9986666666666667
0.172,0.9986666666666667
0.17233333333333334,0.9986666666666667
0.17266666666666666,0.9986666666666667
0.173,0.9986666666666667
0.17333333333333334,0.9986666666666667
0.17366666666666666,0.9986666666666667
0.174,0.9986666666666667
0.17433333333333334,0.9986666666666667
0.17466666666666666,0.9986666666666667
0.175,0.9986666666666667
0.17533333333333334,0.9986666666666667
0.17566666666666667,0.9986666666666667
0.176,0.9986666666666667
0.17633333333333334,0.9986666666666667
0.17666666666666667,0.9986666666666667
0.177,0.9986666666666667
0.17733333333333334,0.9986666666666667
0.17766666666666667,0.9986666666666667
0.178,0.9986666666666667
0.17833333333333334,0.9986666666666667
0.17866666666666667,0.9986666666666667
0.179,0.9986666666666667
0.17933333333333334,0.9986666666666667
0.17966666666666667,0.9986666666666667
0.18,0.9986666666666667
0.18033333333333335,0.9986666666666667
0.18066666666666667,0.9986666666666667
0.181,0.9986666666666667
0.18133333333333335,0.9986666666666667
0.18166666666666667,0.9986666666666667
0.182,0.9986666666666667
0.18233333333333332,0.9986666666666667
0.18266666666666667,0.9986666666666667
0.183,0.9986666666666667
0.18333333333333332,0.9986666666666667
0.18366666666666667,0.9986666666666667
0.184,0.9986666666666667
0.18433333333333332,0.9986666666666667
0.18466666666666667,0.9986666666666667
0.185,0.9986666666666667
0.18533333333333332,0.9986666666666667
0.18566666666666667,0.9986666666666667
0.186,0.9986666666666667
0.18633333333333332,0.9986666666666667
0.18666666666666668,0.9986666666666667
0.187,0.9986666666666667
0.18733333333333332,0.9986666666666667
0.18766666666666668,0.9986666666666667
0.188,0.9986666666666667
0.18833333333333332,0.9986666666666667
0.18866666666666668,0.9986666666666667
0.189,0.9986666666666667
0.18933333333333333,0.9986666666666667
0.18966666666666668,0.9986666666666667
0.19,0.9986666666666667
0.19033333333333333,0.9986666666666667
0.19066666666666668,0.9986666666666667
0.191,0.9986666666666667
0.19133333333333333,0.9986666666666667
0.19166666666666668,0.9986666666666667
0.192,0.9986666666666667
0.19233333333333333,0.9986666666666667
0.19266666666666668,0.9986666666666667
0.193,0.9986666666666667
0.19333333333333333,0.9986666666666667
0.19366666666666665,0.9986666666666667
0.194,0.9986666666666667
0.19433333333333333,0.9986666666666667
0.19466666666666665,0.9986666666666667
0.195,0.9986666666666667
0.19533333333333333,0.9986666666666667
0.19566666666666666,0.9986666666666667
0.196,0.9986666666666667
0.19633333333333333,0.9986666666666667
0.19666666666666666,0.9986666666666667
0.197,0.9986666666666667
0.19733333333333333,0.9986666666666667
0.19766666666666666,0.9986666666666667
0.198,0.9986666666666667
0.19833333333333333,0.9986666666666667
0.19866666666666666,0.9986666666666667
0.199,0.9986666666666667
0.19933333333333333,0.9986666666666667
0.19966666666666666,0.9986666666666667
0.2,0.9986666666666667
0.20033333333333334,0.9986666666666667
0.20066666666666666,0.9986666666666667
0.201,0.9986666666666667
0.20133333333333334,0.9986666666666667
0.20166666666666666,0.9986666666666667
0.202,0.9986666666666667
0.20233333333333334,0.9986666666666667
0.20266666666666666,0.9986666666666667
0.203,0.9986666666666667
0.20333333333333334,0.9986666666666667
0.20366666666666666,0.9986666666666667
0.204,0.9986666666666667
0.20433333333333334,0.9986666666666667
0.20466666666666666,0.9986666666666667
0.205,0.9986666666666667
0.20533333333333334,0.9986666666666667
0.20566666666666666,0.9986666666666667
0.206,0.9986666666666667
0.20633333333333334,0.9986666666666667
0.20666666666666667,0.9986666666666667
0.207,0.9986666666666667
0.20733333333333334,0.9986666666666667
0.20766666666666667,0.9986666666666667
0.208,0.9986666666666667
0.20833333333333334,0.9986666666666667
0.20866666666666667,0.9986666666666667
0.209,0.999
0.20933333333333334,0.999
0.20966666666666667,0.9993333333333333
0.21,0.9993333333333333
0.21033333333333334,0.9993333333333333
0.21066666666666667,0.9993333333333333
0.211,0.9993333333333333
0.21133333333333335,0.9993333333333333
0.21166666666666667,0.9993333333333333
0.212,0.9993333333333333
0.21233333333333335,0.9993333333333333
0.21266666666666667,0.9993333333333333
0.213,0.9993333333333333
0.21333333333333335,0.9993333333333333
0.21366666666666667,0.9993333333333333
0.214,0.9993333333333333
0.21433333333333332,0.9993333333333333
0.21466666666666667,0.9993333333333333
0.215,0.9993333333333333
0.21533333333333332,0.9993333333333333
0.21566666666666667,0.9993333333333333
0.216,0.9993333333333333
0.21633333333333332,0.9993333333333333
0.21666666666666667,0.9993333333333333
0.217,0.9993333333333333
0.21733333333333332,0.9993333333333333
0.21766666666666667,0.9993333333333333
0.218,0.9993333333333333
0.21833333333333332,0.9993333333333333
0.21866666666666668,0.9993333333333333
0.219,0.9993333333333333
0.21933333333333332,0.9993333333333333
0.21966666666666668,0.9993333333333333
0.22,0.9993333333333333
0.22033333333333333,0.9993333333333333
0.22066666666666668,0.9993333333333333
0.221,0.9993333333333333
0.22133333333333333,0.9993333333333333
0.22166666666666668,0.9993333333333333
0.222,0.9993333333333333
0.22233333333333333,0.9993333333333333
0.22266666666666668,0.9993333333333333
0.223,0.9993333333333333
0.22333333333333333,0.9993333333333333
0.22366666666666668,0.9993333333333333
0.224,0.9993333333333333
0.22433333333333333,0.9993333333333333
0.22466666666666665,0.9993333333333333
0.225,0.9993333333333333
0.22533333333333333,0.9993333333333333
0.22566666666666665,0.9993333333333333
0.226,0.9993333333333333
0.22633333333333333,0.9993333333333333
0.22666666666666666,0.9993333333333333
0.227,0.9993333333333333
0.22733333333333333,0.9993333333333333
0.22766666666666666,0.9993333333333333
0.228,0.9993333333333333
0.22833333333333333,0.9993333333333333
0.22866666666666666,0.9993333333333333
0.229,0.9993333333333333
0.22933333333333333,0.9993333333333333
0.22966666666666666,0.9993333333333333
0.23,0.9993333333333333
0.23033333333333333,0.9993333333333333
0.23066666666666666,0.9993333333333333
0.231,0.9993333333333333
0.23133333333333334,0.9993333333333333
0.23166666666666666,0.9993333333333333
0.232,0.9993333333333333
0.23233333333333334,0.9993333333333333
0.23266666666666666,0.9993333333333333
0.233,0.9993333333333333
0.23333333333333334,0.9993333333333333
0.23366666666666666,0.9993333333333333
0.234,0.9993333333333333
0.23433333333333334,0.9993333333333333
0.23466666666666666,0.9993333333333333
0.235,0.9993333333333333
0.23533333333333334,0.9993333333333333
0.23566666666666666,0.9993333333333333
0.236,0.9993333333333333
0.23633333333333334,0.9993333333333333
0.23666666666666666,0.9993333333333333
0.237,0.9993333333333333
0.23733333333333334,0.9993333333333333
0.23766666666666666,0.9993333333333333
0.238,0.9993333333333333
0.23833333333333334,0.9993333333333333
0.23866666666666667,0.9993333333333333
0.239,0.9993333333333333
0.23933333333333334,0.9993333333333333
0.23966666666666667,0.9993333333333333
0.24,0.9993333333333333
0.24033333333333334,0.9993333333333333
0.24066666666666667,0.9993333333333333
0.241,0.9993333333333333
0.24133333333333334,0.9993333333333333
0.24166666666666667,0.9993333333333333
0.242,0.9993333333333333
0.24233333333333335,0.9993333333333333
0.24266666666666667,0.9993333333333333
0.243,0.9993333333333333
0.24333333333333335,0.9993333333333333
0.24366666666666667,0.9993333333333333
0.244,0.9993333333333333
0.24433333333333335,0.9993333333333333
0.24466666666666667,0.9993333333333333
0.245,0.9993333333333333
0.24533333333333332,0.9993333333333333
0.24566666666666667,0.9993333333333333
0.246,0.9993333333333333
0.24633333333333332,0.9993333333333333
0.24666666666666667,0.9993333333333333
0.247,0.9993333333333333
0.24733333333333332,0.9993333333333333
0.24766666666666667,0.9993333333333333
0.248,0.9993333333333333
0.24833333333333332,0.9993333333333333
0.24866666666666667,0.9993333333333333
0.249,0.9993333333333333
0.24933333333333332,0.9993333333333333
0.24966666666666668,0.9993333333333333
0.25,0.9993333333333333
0.25033333333333335,0.9993333333333333
0.25066666666666665,0.9993333333333333
0.251,0.9993333333333333
0.25133333333333335,0.9993333333333333
0.25166666666666665,0.9993333333333333
0.252,0.9993333333333333
0.25233333333333335,0.9993333333333333
0.25266666666666665,0.9993333333333333
0.253,0.9993333333333333
0.25333333333333335,0.9993333333333333
0.25366666666666665,0.9993333333333333
0.254,0.9993333333333333
0.25433333333333336,0.9993333333333333
0.25466666666666665,0.9993333333333333
0.255,0.9993333333333333
0.25533333333333336,0.9993333333333333
0.25566666666666665,0.9993333333333333
0.256,0.9996666666666667
0.25633333333333336,0.9996666666666667
0.25666666666666665,0.9996666666666667
0.257,0.9996666666666667
0.25733333333333336,0.9996666666666667
0.25766666666666665,0.9996666666666667
0.258,0.9996666666666667
0.25833333333333336,0.9996666666666667
0.25866666666666666,0.9996666666666667
0.259,0.9996666666666667
0.25933333333333336,0.9996666666666667
0.25966666666666666,0.9996666666666667
0.26,0.9996666666666667
0.26033333333333336,0.9996666666666667
0.26066666666666666,0.9996666666666667
0.261,0.9996666666666667
0.2613333333333333,0.9996666666666667
0.26166666666666666,0.9996666666666667
0.262,0.9996666666666667
0.2623333333333333,0.9996666666666667
0.26266666666666666,0.9996666666666667
0.263,0.9996666666666667
0.2633333333333333,0.9996666666666667
0.26366666666666666,0.9996666666666667
0.264,0.9996666666666667
0.2643333333333333,0.9996666666666667
0.26466666666666666,0.9996666666666667
0.265,0.9996666666666667
0.2653333333333333,0.9996666666666667
0.26566666666666666,0.9996666666666667
0.266,0.9996666666666667
0.2663333333333333,0.9996666666666667
0.26666666666666666,0.9996666666666667
0.267,0.9996666666666667
0.2673333333333333,0.9996666666666667
0.26766666666666666,0.9996666666666667
0.268,0.9996666666666667
0.2683333333333333,0.9996666666666667
0.26866666666666666,0.9996666666666667
0.269,0.9996666666666667
0.2693333333333333,0.9996666666666667
0.26966666666666667,0.9996666666666667
0.27,0.9996666666666667
0.2703333333333333,0.9996666666666667
0.27066666666666667,0.9996666666666667
0.271,0.9996666666666667
0.2713333333333333,0.9996666666666667
0.27166666666666667,0.9996666666666667
0.272,0.9996666666666667
0.2723333333333333,0.9996666666666667
0.27266666666666667,0.9996666666666667
0.273,0.9996666666666667
0.2733333333333333,0.9996666666666667
0.27366666666666667,0.9996666666666667
0.274,0.9996666666666667
0.2743333333333333,0.9996666666666667
0.27466666666666667,0.9996666666666667
0.275,0.9996666666666667
0.2753333333333333,0.9996666666666667
0.27566666666666667,0.9996666666666667
0.276,0.9996666666666667
0.2763333333333333,0.9996666666666667
0.27666666666666667,0.9996666666666667
0.277,0.9996666666666667
0.2773333333333333,0.9996666666666667
0.2776666666666667,0.9996666666666667
0.278,0.9996666666666667
0.2783333333333333,0.9996666666666667
0.2786666666666667,0.9996666666666667
0.279,0.9996666666666667
0.2793333333333333,0.9996666666666667
0.2796666666666667,0.9996666666666667
0.28,0.9996666666666667
0.2803333333333333,0.9996666666666667
0.2806666666666667,0.9996666666666667
0.281,0.9996666666666667
0.2813333333333333,0.9996666666666667
0.2816666666666667,0.9996666666666667
0.282,0.9996666666666667
0.2823333333333333,0.9996666666666667
0.2826666666666667,0.9996666666666667
0.283,0.9996666666666667
0.2833333333333333,0.9996666666666667
0.2836666666666667,0.9996666666666667
0.284,0.9996666666666667
0.2843333333333333,0.9996666666666667
0.2846666666666667,0.9996666666666667
0.285,0.9996666666666667
0.2853333333333333,0.9996666666666667
0.2856666666666667,0.9996666666666667
0.286,0.9996666666666667
0.28633333333333333,0.9996666666666667
0.2866666666666667,0.9996666666666667
0.287,0.9996666666666667
0.28733333333333333,0.9996666666666667
0.2876666666666667,0.9996666666666667
0.288,0.9996666666666667
0.28833333333333333,0.9996666666666667
0.2886666666666667,0.9996666666666667
0.289,0.9996666666666667
0.28933333333333333,0.9996666666666667
0.2896666666666667,0.9996666666666667
0.29,0.9996666666666667
0.29033333333333333,0.9996666666666667
0.2906666666666667,0.9996666666666667
0.291,0.9996666666666667
0.29133333333333333,0.9996666666666667
0.2916666666666667,0.9996666666666667
0.292,0.9996666666666667
0.29233333333333333,0.9996666666666667
0.2926666666666667,0.9996666666666667
0.293,0.9996666666666667
0.29333333333333333,0.9996666666666667
0.2936666666666667,0.9996666666666667
0.294,0.9996666666666667
0.29433333333333334,0.9996666666666667
0.2946666666666667,0.9996666666666667
0.295,0.9996666666666667
0.29533333333333334,0.9996666666666667
0.2956666666666667,0.9996666666666667
0.296,0.9996666666666667
0.29633333333333334,0.9996666666666667
0.2966666666666667,0.9996666666666667
0.297,0.9996666666666667
0.29733333333333334,0.9996666666666667
0.2976666666666667,0.9996666666666667
0.298,0.9996666666666667
0.29833333333333334,0.9996666666666667
0.2986666666666667,0.9996666666666667
0.299,0.9996666666666667
0.29933333333333334,0.9996666666666667
0.2996666666666667,0.9996666666666667
0.3,0.9996666666666667
0.30033333333333334,0.9996666666666667
0.3006666666666667,0.9996666666666667
0.301,0.9996666666666667
0.30133333333333334,0.9996666666666667
0.3016666666666667,0.9996666666666667
0.302,0.9996666666666667
0.30233333333333334,0.9996666666666667
0.30266666666666664,0.9996666666666667
0.303,0.9996666666666667
0.30333333333333334,0.9996666666666667
0.30366666666666664,0.9996666666666667
0.304,0.9996666666666667
0.30433333333333334,0.9996666666666667
0.30466666666666664,0.9996666666666667
0.305,0.9996666666666667
0.30533333333333335,0.9996666666666667
0.30566666666666664,0.9996666666666667
0.306,0.9996666666666667
0.30633333333333335,0.9996666666666667
0.30666666666666664,0.9996666666666667
0.307,0.9996666666666667
0.30733333333333335,0.9996666666666667
0.30766666666666664,0.9996666666666667
0.308,0.9996666666666667
0.30833333333333335,0.9996666666666667
0.30866666666666664,0.9996666666666667
0.309,1.0
0.30933333333333335,1.0
0.30966666666666665,1.0
0.31,1.0
0.31033333333333335,1.0
0.31066666666666665,1.0
0.311,1.0
0.31133333333333335,1.0
0.31166666666666665,1.0
0.312,1.0
0.31233333333333335,1.0
0.31266666666666665,1.0
0.313,1.0
0.31333333333333335,1.0
0.31366666666666665,1.0
0.314,1.0
0.31433333333333335,1.0
0.31466666666666665,1.0
0.315,1.0
0.31533333333333335,1.0
0.31566666666666665,1.0
0.316,1.0
0.31633333333333336,1.0
0.31666666666666665,1.0
0.317,1.0
0.31733333333333336,1.0
0.31766666666666665,1.0
0.318,1.0
0.31833333333333336,1.0
0.31866666666666665,1.0
0.319,1.0
0.31933333333333336,1.0
0.31966666666666665,1.0
0.32,1.0
0.32033333333333336,1.0
0.32066666666666666,1.0
0.321,1.0
0.32133333333333336,1.0
0.32166666666666666,1.0
0.322,1.0
0.32233333333333336,1.0
0.32266666666666666,1.0
0.323,1.0
0.3233333333333333,1.0
0.32366666666666666,1.0
0.324,1.0
0.3243333333333333,1.0
0.32466666666666666,1.0
0.325,1.0
0.3253333333333333,1.0
0.32566666666666666,1.0
0.326,1.0
0.3263333333333333,1.0
0.32666666666666666,1.0
0.327,1.0
0.3273333333333333,1.0
0.32766666666666666,1.0
0.328,1.0
0.3283333333333333,1.0
0.32866666666666666,1.0
0.329,1.0
0.3293333333333333,1.0
0.32966666666666666,1.0
0.33,1.0
0.3303333333333333,1.0
0.33066666666666666,1.0
0.331,1.0
0.3313333333333333,1.0
0.33166666666666667,1.0
0.332,1.0
0.3323333333333333,1.0
0.33266666666666667,1.0
0.333,1.0
0.3333333333333333,1.0
0.33366666666666667,1.0
0.334,1.0
0.3343333333333333,1.0
0.33466666666666667,1.0
0.335,1.0
0.3353333333333333,1.0
0.33566666666666667,1.0
0.336,1.0
0.3363333333333333,1.0
0.33666666666666667,1.0
0.337,1.0
0.3373333333333333,1.0
0.33766666666666667,1.0
0.338,1.0
0.3383333333333333,1.0
0.33866666666666667,1.0
0.339,1.0
0.3393333333333333,1.0
0.3396666666666667,1.0
0.34,1.0
0.3403333333333333,1.0
0.3406666666666667,1.0
0.341,1.0
0.3413333333333333,1.0
0.3416666666666667,1.0
0.342,1.0
0.3423333333333333,1.0
0.3426666666666667,1.0
0.343,1.0
0.3433333333333333,1.0
0.3436666666666667,1.0
0.344,1.0
0.3443333333333333,1.0
0.3446666666666667,1.0
0.345,1.0
0.3453333333333333,1.0
0.3456666666666667,1.0
0.346,1.0
0.3463333333333333,1.0
0.3466666666666667,1.0
0.347,1.0
0.3473333333333333,1.0
0.3476666666666667,1.0
0.348,1.0
0.34833333333333333,1.0
0.3486666666666667,1.0
0.349,1.0
0.34933333333333333,1.0
0.3496666666666667,1.0
0.35,1.0
0.35033333333333333,1.0
0.3506666666666667,1.0
0.351,1.0
0.35133333333333333,1.0
0.3516666666666667,1.0
0.352,1.0
0.35233333333333333,1.0
0.3526666666666667,1.0
0.353,1.0
0.35333333333333333,1.0
0.3536666666666667,1.0
0.354,1.0
0.35433333333333333,1.0
0.3546666666666667,1.0
0.355,1.0
0.35533333333333333,1.0
0.3556666666666667,1.0
0.356,1.0
0.35633333333333334,1.0
0.3566666666666667,1.0
0.357,1.0
0.35733333333333334,1.0
0.3576666666666667,1.0
0.358,1.0
0.35833333333333334,1.0
0.3586666666666667,1.0
0.359,1.0
0.35933333333333334,1.0
0.3596666666666667,1.0
0.36,1.0
0.36033333333333334,1.0
0.3606666666666667,1.0
0.361,1.0
0.36133333333333334,1.0
0.3616666666666667,1.0
0.362,1.0
0.36233333333333334,1.0
0.3626666666666667,1.0
0.363,1.0
0.36333333333333334,1.0
0.3636666666666667,1.0
0.364,1.0
0.36433333333333334,1.0
0.36466666666666664,1.0
0.365,1.0
0.36533333333333334,1.0
0.36566666666666664,1.0
0.366,1.0
0.36633333333333334,1.0
0.36666666666666664,1.0
0.367,1.0
0.36733333333333335,1.0
0.36766666666666664,1.0
0.368,1.0
0.36833333333333335,1.0
0.36866666666666664,1.0
0.369,1.0
0.36933333333333335,1.0
0.36966666666666664,1.0
0.37,1.0
0.37033333333333335,1.0
0.37066666666666664,1.0
0.371,1.0
0.37133333333333335,1.0
0.37166666666666665,1.0
0.372,1.0
0.37233333333333335,1.0
0.37266666666666665,1.0
0.373,1.0
0.37333333333333335,1.0
0.37366666666666665,1.0
0.374,1.0
0.37433333333333335,1.0
0.37466666666666665,1.0
0.375,1.0
0.37533333333333335,1.0
0.37566666666666665,1.0
0.376,1.0
0.37633333333333335,1.0
0.37666666666666665,1.0
0.377,1.0
0.37733333333333335,1.0
0.37766666666666665,1.0
0.378,1.0
0.37833333333333335,1.0
0.37866666666666665,1.0
0.379,1.0
0.37933333333333336,1.0
0.37966666666666665,1.0
0.38,1.0
0.38033333333333336,1.0
0.38066666666666665,1.0
0.381,1.0
0.38133333333333336,1.0
0.38166666666666665,1.0
0.382,1.0
0.38233333333333336,1.0
0.38266666666666665,1.0
0.383,1.0
0.38333333333333336,1.0
0.38366666666666666,1.0
0.384,1.0
0.38433333333333336,1.0
0.38466666666666666,1.0
0.385,1.0
0.38533333333333336,1.0
0.38566666666666666,1.0
0.386,1.0
0.3863333333333333,1.0
0.38666666666666666,1.0
0.387,1.0
0.3873333333333333,1.0
0.38766666666666666,1.0
0.388,1.0
0.3883333333333333,1.0
0.38866666666666666,1.0
0.389,1.0
0.3893333333333333,1.0
0.38966666666666666,1.0
0.39,1.0
0.3903333333333333,1.0
0.39066666666666666,1.0
0.391,1.0
0.3913333333333333,1.0
0.39166666666666666,1.0
0.392,1.0
0.3923333333333333,1.0
0.39266666666666666,1.0
0.393,1.0
0.3933333333333333,1.0
0.39366666666666666,1.0
0.394,1.0
0.3943333333333333,1.0
0.39466666666666667,1.0
0.395,1.0
0.3953333333333333,1.0
0.39566666666666667,1.0
0.396,1.0
0.3963333333333333,1.0
0.39666666666666667,1.0
0.397,1.0
0.3973333333333333,1.0
0.39766666666666667,1.0
0.398,1.0
0.3983333333333333,1.0
0.39866666666666667,1.0
0.399,1.0
0.3993333333333333,1.0
0.39966666666666667,1.0
0.4,1.0
0.4003333333333333,1.0
0.40066666666666667,1.0
0.401,1.0
0.4013333333333333,1.0
0.40166666666666667,1.0
0.402,1.0
0.4023333333333333,1.0
0.4026666666666667,1.0
0.403,1.0
0.4033333333333333,1.0
0.4036666666666667,1.0
0.404,1.0
0.4043333333333333,1.0
0.4046666666666667,1.0
0.405,1.0
0.4053333333333333,1.0
0.4056666666666667,1.0
0.406,1.0
0.4063333333333333,1.0
0.4066666666666667,1.0
0.407,1.0
0.4073333333333333,1.0
0.4076666666666667,1.0
0.408,1.0
0.4083333333333333,1.0
0.4086666666666667,1.0
0.409,1.0
0.4093333333333333,1.0
0.4096666666666667,1.0
0.41,1.0
0.4103333333333333,1.0
0.4106666666666667,1.0
0.411,1.0
0.41133333333333333,1.0
0.4116666666666667,1.0
0.412,1.0
0.41233333333333333,1.0
0.4126666666666667,1.0
0.413,1.0
0.41333333333333333,1.0
0.4136666666666667,1.0
0.414,1.0
0.41433333333333333,1.0
0.4146666666666667,1.0
0.415,1.0
0.41533333333333333,1.0
0.4156666666666667,1.0
0.416,1.0
0.41633333333333333,1.0
0.4166666666666667,1.0
0.417,1.0
0.41733333333333333,1.0
0.4176666666666667,1.0
0.418,1.0
0.41833333333333333,1.0
0.4186666666666667,1.0
0.419,1.0
0.41933333333333334,1.0
0.4196666666666667,1.0
0.42,1.0
0.42033333333333334,1.0
0.4206666666666667,1.0
0.421,1.0
0.42133333333333334,1.0
0.4216666666666667,1.0
0.422,1.0
0.42233333333333334,1.0
0.4226666666666667,1.0
0.423,1.0
0.42333333333333334,1.0
0.4236666666666667,1.0
0.424,1.0
0.42433333333333334,1.0
0.4246666666666667,1.0
0.425,1.0
0.42533333333333334,1.0
0.4256666666666667,1.0
0.426,1.0
0.42633333333333334,1.0
0.4266666666666667,1.0
0.427,1.0
0.42733333333333334,1.0
0.42766666666666664,1.0
0.428,1.0
0.42833333333333334,1.0
0.42866666666666664,1.0
0.429,1.0
0.42933333333333334,1.0
0.42966666666666664,1.0
0.43,1.0
0.43033333333333335,1.0
0.43066666666666664,1.0
0.431,1.0
0.43133333333333335,1.0
0.43166666666666664,1.0
0.432,1.0
0.43233333333333335,1.0
0.43266666666666664,1.0
0.433,1.0
0.43333333333333335,1.0
0.43366666666666664,1.0
0.434,1.0
0.43433333333333335,1.0
0.43466666666666665,1.0
0.435,1.0
0.43533333333333335,1.0
0.43566666666666665,1.0
0.436,1.0
0.43633333333333335,1.0
0.43666666666666665,1.0
0.437,1.0
0.43733333333333335,1.0
0.43766666666666665,1.0
0.438,1.0
0.43833333333333335,1.0
0.43866666666666665,1.0
0.439,1.0
0.43933333333333335,1.0
0.43966666666666665,1.0
0.44,1.0
0.44033333333333335,1.0
0.44066666666666665,1.0
0.441,1.0
0.44133333333333336,1.0
0.44166666666666665,1.0
0.442,1.0
0.44233333333333336,1.0
0.44266666666666665,1.0
0.443,1.0
0.44333333333333336,1.0
0.44366666666666665,1.0
0.444,1.0
0.44433333333333336,1.0
0.44466666666666665,1.0
0.445,1.0
0.44533333333333336,1.0
0.44566666666666666,1.0
0.446,1.0
0.44633333333333336,1.0
0.44666666666666666,1.0
0.447,1.0
0.44733333333333336,1.0
0.44766666666666666,1.0
0.448,1.0
0.4483333333333333,1.0
0.44866666666666666,1.0
0.449,1.0
0.4493333333333333,1.0
0.44966666666666666,1.0
0.45,1.0
0.4503333333333333,1.0
0.45066666666666666,1.0
0.451,1.0
0.4513333333333333,1.0
0.45166666666666666,1.0
0.452,1.0
0.4523333333333333,1.0
0.45266666666666666,1.0
0.453,1.0
0.4533333333333333,1.0
0.45366666666666666,1.0
0.454,1.0
0.4543333333333333,1.0
0.45466666666666666,1.0
0.455,1.0
0.4553333333333333,1.0
0.45566666666666666,1.0
0.456,1.0
0.4563333333333333,1.0
0.45666666666666667,1.0
0.457,1.0
0.4573333333333333,1.0
0.45766666666666667,1.0
0.458,1.0
0.4583333333333333,1.0
0.45866666666666667,1.0
0.459,1.0
0.4593333333333333,1.0
0.45966666666666667,1.0
0.46,1.0
0.4603333333333333,1.0
0.46066666666666667,1.0
0.461,1.0
0.4613333333333333,1.0
0.46166666666666667,1.0
0.462,1.0
0.4623333333333333,1.0
0.46266666666666667,1.0
0.463,1.0
0.4633333333333333,1.0
0.46366666666666667,1.0
0.464,1.0
0.4643333333333333,1.0
0.4646666666666667,1.0
0.465,1.0
0.4653333333333333,1.0
0.4656666666666667,1.0
0.466,1.0
0.4663333333333333,1.0
0.4666666666666667,1.0
0.467,1.0
0.4673333333333333,1.0
0.4676666666666667,1.0
0.468,1.0
0.4683333333333333,1.0
0.4686666666666667,1.0
0.469,1.0
0.4693333333333333,1.0
0.4696666666666667,1.0
0.47,1.0
0.4703333333333333,1.0
0.4706666666666667,1.0
0.471,1.0
0.4713333333333333,1.0
0.4716666666666667,1.0
0.472,1.0
0.4723333333333333,1.0
0.4726666666666667,1.0
0.473,1.0
0.47333333333333333,1.0
0.4736666666666667,1.0
0.474,1.0
0.47433333333333333,1.0
0.4746666666666667,1.0
0.475,1.0
0.47533333333333333,1.0
0.4756666666666667,1.0
0.476,1.0
0.47633333333333333,1.0
0.4766666666666667,1.0
0.477,1.0
0.47733333333333333,1.0
0.4776666666666667,1.0
0.478,1.0
0.47833333333333333,1.0
0.4786666666666667,1.0
0.479,1.0
0.47933333333333333,1.0
0.4796666666666667,1.0
0.48,1.0
0.48033333333333333,1.0
0.4806666666666667,1.0
0.481,1.0
0.48133333333333334,1.0
0.4816666666666667,1.0
0.482,1.0
0.48233333333333334,1.0
0.4826666666666667,1.0
0.483,1.0
0.48333333333333334,1.0
0.4836666666666667,1.0
0.484,1.0
0.48433333333333334,1.0
0.4846666666666667,1.0
0.485,1.0
0.48533333333333334,1.0
0.4856666666666667,1.0
0.486,1.0
0.48633333333333334,1.0
0.4866666666666667,1.0
0.487,1.0
0.48733333333333334,1.0
0.4876666666666667,1.0
0.488,1.0
0.48833333333333334,1.0
0.4886666666666667,1.0
0.489,1.0
0.48933333333333334,1.0
0.48966666666666664,1.0
0.49,1.0
0.49033333333333334,1.0
0.49066666666666664,1.0
0.491,1.0
0.49133333333333334,1.0
0.49166666666666664,1.0
0.492,1.0
0.49233333333333335,1.0
0.49266666666666664,1.0
0.493,1.0
0.49333333333333335,1.0
0.49366666666666664,1.0
0.494,1.0
0.49433333333333335,1.0
0.49466666666666664,1.0
0.495,1.0
0.49533333333333335,1.0
0.49566666666666664,1.0
0.496,1.0
0.49633333333333335,1.0
0.49666666666666665,1.0
0.497,1.0
0.49733333333333335,1.0
0.49766666666666665,1.0
0.498,1.0
0.49833333333333335,1.0
0.49866666666666665,1.0
0.499,1.0
0.49933333333333335,1.0
0.49966666666666665,1.0
0.5,1.0
0.5003333333333333,1.0
0.5006666666666667,1.0
0.501,1.0
0.5013333333333333,1.0
0.5016666666666667,1.0
0.502,1.0
0.5023333333333333,1.0
0.5026666666666667,1.0
0.503,1.0
0.5033333333333333,1.0
0.5036666666666667,1.0
0.504,1.0
0.5043333333333333,1.0
0.5046666666666667,1.0
0.505,1.0
0.5053333333333333,1.0
0.5056666666666667,1.0
0.506,1.0
0.5063333333333333,1.0
0.5066666666666667,1.0
0.507,1.0
0.5073333333333333,1.0
0.5076666666666667,1.0
0.508,1.0
0.5083333333333333,1.0
0.5086666666666667,1.0
0.509,1.0
0.5093333333333333,1.0
0.5096666666666667,1.0
0.51,1.0
0.5103333333333333,1.0
0.5106666666666667,1.0
0.511,1.0
0.5113333333333333,1.0
0.5116666666666667,1.0
0.512,1.0
0.5123333333333333,1.0
0.5126666666666667,1.0
0.513,1.0
0.5133333333333333,1.0
0.5136666666666667,1.0
0.514,1.0
0.5143333333333333,1.0
0.5146666666666667,1.0
0.515,1.0
0.5153333333333333,1.0
0.5156666666666667,1.0
0.516,1.0
0.5163333333333333,1.0
0.5166666666666667,1.0
0.517,1.0
0.5173333333333333,1.0
0.5176666666666667,1.0
0.518,1.0
0.5183333333333333,1.0
0.5186666666666667,1.0
0.519,1.0
0.5193333333333333,1.0
0.5196666666666667,1.0
0.52,1.0
0.5203333333333333,1.0
0.5206666666666667,1.0
0.521,1.0
0.5213333333333333,1.0
0.5216666666666666,1.0
0.522,1.0
0.5223333333333333,1.0
0.5226666666666666,1.0
0.523,1.0
0.5233333333333333,1.0
0.5236666666666666,1.0
0.524,1.0
0.5243333333333333,1.0
0.5246666666666666,1.0
0.525,1.0
0.5253333333333333,1.0
0.5256666666666666,1.0
0.526,1.0
0.5263333333333333,1.0
0.5266666666666666,1.0
0.527,1.0
0.5273333333333333,1.0
0.5276666666666666,1.0
0.528,1.0
0.5283333333333333,1.0
0.5286666666666666,1.0
0.529,1.0
0.5293333333333333,1.0
0.5296666666666666,1.0
0.53,1.0
0.5303333333333333,1.0
0.5306666666666666,1.0
0.531,1.0
0.5313333333333333,1.0
0.5316666666666666,1.0
0.532,1.0
0.5323333333333333,1.0
0.5326666666666666,1.0
0.533,1.0
0.5333333333333333,1.0
0.5336666666666666,1.0
0.534,1.0
0.5343333333333333,1.0
0.5346666666666666,1.0
0.535,1.0
0.5353333333333333,1.0
0.5356666666666666,1.0
0.536,1.0
0.5363333333333333,1.0
0.5366666666666666,1.0
0.537,1.0
0.5373333333333333,1.0
0.5376666666666666,1.0
0.538,1.0
0.5383333333333333,1.0
0.5386666666666666,1.0
0.539,1.0
0.5393333333333333,1.0
0.5396666666666666,1.0
0.54,1.0
0.5403333333333333,1.0
0.5406666666666666,1.0
0.541,1.0
0.5413333333333333,1.0
0.5416666666666666,1.0
0.542,1.0
0.5423333333333333,1.0
0.5426666666666666,1.0
0.543,1.0
0.5433333333333333,1.0
0.5436666666666666,1.0
0.544,1.0
0.5443333333333333,1.0
0.5446666666666666,1.0
0.545,1.0
0.5453333333333333,1.0
0.5456666666666666,1.0
0.546,1.0
0.5463333333333333,1.0
0.5466666666666666,1.0
0.547,1.0
0.5473333333333333,1.0
0.5476666666666666,1.0
0.548,1.0
0.5483333333333333,1.0
0.5486666666666666,1.0
0.549,1.0
0.5493333333333333,1.0
0.5496666666666666,1.0
0.55,1.0
0.5503333333333333,1.0
0.5506666666666666,1.0
0.551,1.0
0.5513333333333333,1.0
0.5516666666666666,1.0
0.552,1.0
0.5523333333333333,1.0
0.5526666666666666,1.0
0.553,1.0
0.5533333333333333,1.0
0.5536666666666666,1.0
0.554,1.0
0.5543333333333333,1.0
0.5546666666666666,1.0
0.555,1.0
0.5553333333333333,1.0
0.5556666666666666,1.0
0.556,1.0
0.5563333333333333,1.0
0.5566666666666666,1.0
0.557,1.0
0.5573333333333333,1.0
0.5576666666666666,1.0
0.558,1.0
0.5583333333333333,1.0
0.5586666666666666,1.0
0.559,1.0
0.5593333333333333,1.0
0.5596666666666666,1.0
0.56,1.0
0.5603333333333333,1.0
0.5606666666666666,1.0
0.561,1.0
0.5613333333333334,1.0
0.5616666666666666,1.0
0.562,1.0
0.5623333333333334,1.0
0.5626666666666666,1.0
0.563,1.0
0.5633333333333334,1.0
0.5636666666666666,1.0
0.564,1.0
0.5643333333333334,1.0
0.5646666666666667,1.0
0.565,1.0
0.5653333333333334,1.0
0.5656666666666667,1.0
0.566,1.0
0.5663333333333334,1.0
0.5666666666666667,1.0
0.567,1.0
0.5673333333333334,1.0
0.5676666666666667,1.0
0.568,1.0
0.5683333333333334,1.0
0.5686666666666667,1.0
0.569,1.0
0.5693333333333334,1.0
0.5696666666666667,1.0
0.57,1.0
0.5703333333333334,1.0
0.5706666666666667,1.0
0.571,1.0
0.5713333333333334,1.0
0.5716666666666667,1.0
0.572,1.0
0.5723333333333334,1.0
0.5726666666666667,1.0
0.573,1.0
0.5733333333333334,1.0
0.5736666666666667,1.0
0.574,1.0
0.5743333333333334,1.0
0.5746666666666667,1.0
0.575,1.0
0.5753333333333334,1.0
0.5756666666666667,1.0
0.576,1.0
0.5763333333333334,1.0
0.5766666666666667,1.0
0.577,1.0
0.5773333333333334,1.0
0.5776666666666667,1.0
0.578,1.0
0.5783333333333334,1.0
0.5786666666666667,1.0
0.579,1.0
0.5793333333333334,1.0
0.5796666666666667,1.0
0.58,1.0
0.5803333333333334,1.0
0.5806666666666667,1.0
0.581,1.0
0.5813333333333334,1.0
0.5816666666666667,1.0
0.582,1.0
0.5823333333333334,1.0
0.5826666666666667,1.0
0.583,1.0
0.5833333333333334,1.0
0.5836666666666667,1.0
0.584,1.0
0.5843333333333334,1.0
0.5846666666666667,1.0
0.585,1.0
0.5853333333333334,1.0
0.5856666666666667,1.0
0.586,1.0
0.5863333333333334,1.0
0.5866666666666667,1.0
0.587,1.0
0.5873333333333334,1.0
0.5876666666666667,1.0
0.588,1.0
0.5883333333333334,1.0
0.5886666666666667,1.0
0.589,1.0
0.5893333333333334,1.0
0.5896666666666667,1.0
0.59,1.0
0.5903333333333334,1.0
0.5906666666666667,1.0
0.591,1.0
0.5913333333333334,1.0
0.5916666666666667,1.0
0.592,1.0
0.5923333333333334,1.0
0.5926666666666667,1.0
0.593,1.0
0.5933333333333334,1.0
0.5936666666666667,1.0
0.594,1.0
0.5943333333333334,1.0
0.5946666666666667,1.0
0.595,1.0
0.5953333333333334,1.0
0.5956666666666667,1.0
0.596,1.0
0.5963333333333334,1.0
0.5966666666666667,1.0
0.597,1.0
0.5973333333333334,1.0
0.5976666666666667,1.0
0.598,1.0
0.5983333333333334,1.0
0.5986666666666667,1.0
0.599,1.0
0.5993333333333334,1.0
0.5996666666666667,1.0
0.6,1.0
0.6003333333333334,1.0
0.6006666666666667,1.0
0.601,1.0
0.6013333333333334,1.0
0.6016666666666667,1.0
0.602,1.0
0.6023333333333334,1.0
0.6026666666666667,1.0
0.603,1.0
0.6033333333333334,1.0
0.6036666666666667,1.0
0.604,1.0
0.6043333333333333,1.0
0.6046666666666667,1.0
0.605,1.0
0.6053333333333333,1.0
0.6056666666666667,1.0
0.606,1.0
0.6063333333333333,1.0
0.6066666666666667,1.0
0.607,1.0
0.6073333333333333,1.0
0.6076666666666667,1.0
0.608,1.0
0.6083333333333333,1.0
0.6086666666666667,1.0
0.609,1.0
0.6093333333333333,1.0
0.6096666666666667,1.0
0.61,1.0
0.6103333333333333,1.0
0.6106666666666667,1.0
0.611,1.0
0.6113333333333333,1.0
0.6116666666666667,1.0
0.612,1.0
0.6123333333333333,1.0
0.6126666666666667,1.0
0.613,1.0
0.6133333333333333,1.0
0.6136666666666667,1.0
0.614,1.0
0.6143333333333333,1.0
0.6146666666666667,1.0
0.615,1.0
0.6153333333333333,1.0
0.6156666666666667,1.0
0.616,1.0
0.6163333333333333,1.0
0.6166666666666667,1.0
0.617,1.0
0.6173333333333333,1.0
0.6176666666666667,1.0
0.618,1.0
0.6183333333333333,1.0
0.6186666666666667,1.0
0.619,1.0
0.6193333333333333,1.0
0.6196666666666667,1.0
0.62,1.0
0.6203333333333333,1.0
0.6206666666666667,1.0
0.621,1.0
0.6213333333333333,1.0
0.6216666666666667,1.0
0.622,1.0
0.6223333333333333,1.0
0.6226666666666667,1.0
0.623,1.0
0.6233333333333333,1.0
0.6236666666666667,1.0
0.624,1.0
0.6243333333333333,1.0
0.6246666666666667,1.0
0.625,1.0
0.6253333333333333,1.0
0.6256666666666667,1.0
0.626,1.0
0.6263333333333333,1.0
0.6266666666666667,1.0
0.627,1.0
0.6273333333333333,1.0
0.6276666666666667,1.0
0.628,1.0
0.6283333333333333,1.0
0.6286666666666667,1.0
0.629,1.0
0.6293333333333333,1.0
0.6296666666666667,1.0
0.63,1.0
0.6303333333333333,1.0
0.6306666666666667,1.0
0.631,1.0
0.6313333333333333,1.0
0.6316666666666667,1.0
0.632,1.0
0.6323333333333333,1.0
0.6326666666666667,1.0
0.633,1.0
0.6333333333333333,1.0
0.6336666666666667,1.0
0.634,1.0
0.6343333333333333,1.0
0.6346666666666667,1.0
0.635,1.0
0.6353333333333333,1.0
0.6356666666666667,1.0
0.636,1.0
0.6363333333333333,1.0
0.6366666666666667,1.0
0.637,1.0
0.6373333333333333,1.0
0.6376666666666667,1.0
0.638,1.0
0.6383333333333333,1.0
0.6386666666666667,1.0
0.639,1.0
0.6393333333333333,1.0
0.6396666666666667,1.0
0.64,1.0
0.6403333333333333,1.0
0.6406666666666667,1.0
0.641,1.0
0.6413333333333333,1.0
0.6416666666666667,1.0
0.642,1.0
0.6423333333333333,1.0
0.6426666666666667,1.0
0.643,1.0
0.6433333333333333,1.0
0.6436666666666667,1.0
0.644,1.0
0.6443333333333333,1.0
0.6446666666666667,1.0
0.645,1.0
0.6453333333333333,1.0
0.6456666666666667,1.0
0.646,1.0
0.6463333333333333,1.0
0.6466666666666666,1.0
0.647,1.0
0.6473333333333333,1.0
0.6476666666666666,1.0
0.648,1.0
0.6483333333333333,1.0
0.6486666666666666,1.0
0.649,1.0
0.6493333333333333,1.0
0.6496666666666666,1.0
0.65,1.0
0.6503333333333333,1.0
0.6506666666666666,1.0
0.651,1.0
0.6513333333333333,1.0
0.6516666666666666,1.0
0.652,1.0
0.6523333333333333,1.0
0.6526666666666666,1.0
0.653,1.0
0.6533333333333333,1.0
0.6536666666666666,1.0
0.654,1.0
0.6543333333333333,1.0
0.6546666666666666,1.0
0.655,1.0
0.6553333333333333,1.0
0.6556666666666666,1.0
0.656,1.0
0.6563333333333333,1.0
0.6566666666666666,1.0
0.657,1.0
0.6573333333333333,1.0
0.6576666666666666,1.0
0.658,1.0
0.6583333333333333,1.0
0.6586666666666666,1.0
0.659,1.0
0.6593333333333333,1.0
0.6596666666666666,1.0
0.66,1.0
0.6603333333333333,1.0
0.6606666666666666,1.0
0.661,1.0
0.6613333333333333,1.0
0.6616666666666666,1.0
0.662,1.0
0.6623333333333333,1.0
0.6626666666666666,1.0
0.663,1.0
0.6633333333333333,1.0
0.6636666666666666,1.0
0.664,1.0
0.6643333333333333,1.0
0.6646666666666666,1.0
0.665,1.0
0.6653333333333333,1.0
0.6656666666666666,1.0
0.666,1.0
0.6663333333333333,1.0
0.6666666666666666,1.0
0.667,1.0
0.6673333333333333,1.0
0.6676666666666666,1.0
0.668,1.0
0.6683333333333333,1.0
0.6686666666666666,1.0
0.669,1.0
0.6693333333333333,1.0
0.6696666666666666,1.0
0.67,1.0
0.6703333333333333,1.0
0.6706666666666666,1.0
0.671,1.0
0.6713333333333333,1.0
0.6716666666666666,1.0
0.672,1.0
0.6723333333333333,1.0
0.6726666666666666,1.0
0.673,1.0
0.6733333333333333,1.0
0.6736666666666666,1.0
0.674,1.0
0.6743333333333333,1.0
0.6746666666666666,1.0
0.675,1.0
0.6753333333333333,1.0
0.6756666666666666,1.0
0.676,1.0
0.6763333333333333,1.0
0.6766666666666666,1.0
0.677,1.0
0.6773333333333333,1.0
0.6776666666666666,1.0
0.678,1.0
0.6783333333333333,1.0
0.6786666666666666,1.0
0.679,1.0
0.6793333333333333,1.0
0.6796666666666666,1.0
0.68,1.0
0.6803333333333333,1.0
0.6806666666666666,1.0
0.681,1.0
0.6813333333333333,1.0
0.6816666666666666,1.0
0.682,1.0
0.6823333333333333,1.0
0.6826666666666666,1.0
0.683,1.0
0.6833333333333333,1.0
0.6836666666666666,1.0
0.684,1.0
0.6843333333333333,1.0
0.6846666666666666,1.0
0.685,1.0
0.6853333333333333,1.0
0.6856666666666666,1.0
0.686,1.0
0.6863333333333334,1.0
0.6866666666666666,1.0
0.687,1.0
0.6873333333333334,1.0
0.6876666666666666,1.0
0.688,1.0
0.6883333333333334,1.0
0.6886666666666666,1.0
0.689,1.0
0.6893333333333334,1.0
0.6896666666666667,1.0
0.69,1.0
0.6903333333333334,1.0
0.6906666666666667,1.0
0.691,1.0
0.6913333333333334,1.0
0.6916666666666667,1.0
0.692,1.0
0.6923333333333334,1.0
0.6926666666666667,1.0
0.693,1.0
0.6933333333333334,1.0
0.6936666666666667,1.0
0.694,1.0
0.6943333333333334,1.0
0.6946666666666667,1.0
0.695,1.0
0.6953333333333334,1.0
0.6956666666666667,1.0
0.696,1.0
0.6963333333333334,1.0
0.6966666666666667,1.0
0.697,1.0
0.6973333333333334,1.0
0.6976666666666667,1.0
0.698,1.0
0.6983333333333334,1.0
0.6986666666666667,1.0
0.699,1.0
0.6993333333333334,1.0
0.6996666666666667,1.0
0.7,1.0
0.7003333333333334,1.0
0.7006666666666667,1.0
0.701,1.0
0.7013333333333334,1.0
0.7016666666666667,1.0
0.702,1.0
0.7023333333333334,1.0
0.7026666666666667,1.0
0.703,1.0
0.7033333333333334,1.0
0.7036666666666667,1.0
0.704,1.0
0.7043333333333334,1.0
0.7046666666666667,1.0
0.705,1.0
0.7053333333333334,1.0
0.7056666666666667,1.0
0.706,1.0
0.7063333333333334,1.0
0.7066666666666667,1.0
0.707,1.0
0.7073333333333334,1.0
0.7076666666666667,1.0
0.708,1.0
0.7083333333333334,1.0
0.7086666666666667,1.0
0.709,1.0
0.7093333333333334,1.0
0.7096666666666667,1.0
0.71,1.0
0.7103333333333334,1.0
0.7106666666666667,1.0
0.711,1.0
0.7113333333333334,1.0
0.7116666666666667,1.0
0.712,1.0
0.7123333333333334,1.0
0.7126666666666667,1.0
0.713,1.0
0.7133333333333334,1.0
0.7136666666666667,1.0
0.714,1.0
0.7143333333333334,1.0
0.7146666666666667,1.0
0.715,1.0
0.7153333333333334,1.0
0.7156666666666667,1.0
0.716,1.0
0.7163333333333334,1.0
0.7166666666666667,1.0
0.717,1.0
0.7173333333333334,1.0
0.7176666666666667,1.0
0.718,1.0
0.7183333333333334,1.0
0.7186666666666667,1.0
0.719,1.0
0.7193333333333334,1.0
0.7196666666666667,1.0
0.72,1.0
0.7203333333333334,1.0
0.7206666666666667,1.0
0.721,1.0
0.7213333333333334,1.0
0.7216666666666667,1.0
0.722,1.0
0.7223333333333334,1.0
0.7226666666666667,1.0
0.723,1.0
0.7233333333333334,1.0
0.7236666666666667,1.0
0.724,1.0
0.7243333333333334,1.0
0.7246666666666667,1.0
0.725,1.0
0.7253333333333334,1.0
0.7256666666666667,1.0
0.726,1.0
0.7263333333333334,1.0
0.7266666666666667,1.0
0.727,1.0
0.7273333333333334,1.0
0.7276666666666667,1.0
0.728,1.0
0.7283333333333334,1.0
0.7286666666666667,1.0
0.729,1.0
0.7293333333333333,1.0
0.7296666666666667,1.0
0.73,1.0
0.7303333333333333,1.0
0.7306666666666667,1.0
0.731,1.0
0.7313333333333333,1.0
0.7316666666666667,1.0
0.732,1.0
0.7323333333333333,1.0
0.7326666666666667,1.0
0.733,1.0
0.7333333333333333,1.0
0.7336666666666667,1.0
0.734,1.0
0.7343333333333333,1.0
0.7346666666666667,1.0
0.735,1.0
0.7353333333333333,1.0
0.7356666666666667,1.0
0.736,1.0
0.7363333333333333,1.0
0.7366666666666667,1.0
0.737,1.0
0.7373333333333333,1.0
0.7376666666666667,1.0
0.738,1.0
0.7383333333333333,1.0
0.7386666666666667,1.0
0.739,1.0
0.7393333333333333,1.0
0.7396666666666667,1.0
0.74,1.0
0.7403333333333333,1.0
0.7406666666666667,1.0
0.741,1.0
0.7413333333333333,1.0
0.7416666666666667,1.0
0.742,1.0
0.7423333333333333,1.0
0.7426666666666667,1.0
0.743,1.0
0.7433333333333333,1.0
0.7436666666666667,1.0
0.744,1.0
0.7443333333333333,1.0
0.7446666666666667,1.0
0.745,1.0
0.7453333333333333,1.0
0.7456666666666667,1.0
0.746,1.0
0.7463333333333333,1.0
0.7466666666666667,1.0
0.747,1.0
0.7473333333333333,1.0
0.7476666666666667,1.0
0.748,1.0
0.7483333333333333,1.0
0.7486666666666667,1.0
0.749,1.0
0.7493333333333333,1.0
0.7496666666666667,1.0
0.75,1.0
0.7503333333333333,1.0
0.7506666666666667,1.0
0.751,1.0
0.7513333333333333,1.0
0.7516666666666667,1.0
0.752,1.0
0.7523333333333333,1.0
0.7526666666666667,1.0
0.753,1.0
0.7533333333333333,1.0
0.7536666666666667,1.0
0.754,1.0
0.7543333333333333,1.0
0.7546666666666667,1.0
0.755,1.0
0.7553333333333333,1.0
0.7556666666666667,1.0
0.756,1.0
0.7563333333333333,1.0
0.7566666666666667,1.0
0.757,1.0
0.7573333333333333,1.0
0.7576666666666667,1.0
0.758,1.0
0.7583333333333333,1.0
0.7586666666666667,1.0
0.759,1.0
0.7593333333333333,1.0
0.7596666666666667,1.0
0.76,1.0
0.7603333333333333,1.0
0.7606666666666667,1.0
0.761,1.0
0.7613333333333333,1.0
0.7616666666666667,1.0
0.762,1.0
0.7623333333333333,1.0
0.7626666666666667,1.0
0.763,1.0
0.7633333333333333,1.0
0.7636666666666667,1.0
0.764,1.0
0.7643333333333333,1.0
0.7646666666666667,1.0
0.765,1.0
0.7653333333333333,1.0
0.7656666666666667,1.0
0.766,1.0
0.7663333333333333,1.0
0.7666666666666667,1.0
0.767,1.0
0.7673333333333333,1.0
0.7676666666666667,1.0
0.768,1.0
0.7683333333333333,1.0
0.7686666666666667,1.0
0.769,1.0
0.7693333333333333,1.0
0.7696666666666667,1.0
0.77,1.0
0.7703333333333333,1.0
0.7706666666666667,1.0
0.771,1.0
0.7713333333333333,1.0
0.7716666666666666,1.0
0.772,1.0
0.7723333333333333,1.0
0.7726666666666666,1.0
0.773,1.0
0.7733333333333333,1.0
0.7736666666666666,1.0
0.774,1.0
0.7743333333333333,1.0
0.7746666666666666,1.0
0.775,1.0
0.7753333333333333,1.0
0.7756666666666666,1.0
0.776,1.0
0.7763333333333333,1.0
0.7766666666666666,1.0
0.777,1.0
0.7773333333333333,1.0
0.7776666666666666,1.0
0.778,1.0
0.7783333333333333,1.0
0.7786666666666666,1.0
0.779,1.0
0.7793333333333333,1.0
0.7796666666666666,1.0
0.78,1.0
0.7803333333333333,1.0
0.7806666666666666,1.0
0.781,1.0
0.7813333333333333,1.0
0.7816666666666666,1.0
0.782,1.0
0.7823333333333333,1.0
0.7826666666666666,1.0
0.783,1.0
0.7833333333333333,1.0
0.7836666666666666,1.0
0.784,1.0
0.7843333333333333,1.0
0.7846666666666666,1.0
0.785,1.0
0.7853333333333333,1.0
0.7856666666666666,1.0
0.786,1.0
0.7863333333333333,1.0
0.7866666666666666,1.0
0.787,1.0
0.7873333333333333,1.0
0.7876666666666666,1.0
0.788,1.0
0.7883333333333333,1.0
0.7886666666666666,1.0
0.789,1.0
0.7893333333333333,1.0
0.7896666666666666,1.0
0.79,1.0
0.7903333333333333,1.0
0.7906666666666666,1.0
0.791,1.0
0.7913333333333333,1.0
0.7916666666666666,1.0
0.792,1.0
0.7923333333333333,1.0
0.7926666666666666,1.0
0.793,1.0
0.7933333333333333,1.0
0.7936666666666666,1.0
0.794,1.0
0.7943333333333333,1.0
0.7946666666666666,1.0
0.795,1.0
0.7953333333333333,1.0
0.7956666666666666,1.0
0.796,1.0
0.7963333333333333,1.0
0.7966666666666666,1.0
0.797,1.0
0.7973333333333333,1.0
0.7976666666666666,1.0
0.798,1.0
0.7983333333333333,1.0
0.7986666666666666,1.0
0.799,1.0
0.7993333333333333,1.0
0.7996666666666666,1.0
0.8,1.0
0.8003333333333333,1.0
0.8006666666666666,1.0
0.801,1.0
0.8013333333333333,1.0
0.8016666666666666,1.0
0.802,1.0
0.8023333333333333,1.0
0.8026666666666666,1.0
0.803,1.0
0.8033333333333333,1.0
0.8036666666666666,1.0
0.804,1.0
0.8043333333333333,1.0
0.8046666666666666,1.0
0.805,1.0
0.8053333333333333,1.0
0.8056666666666666,1.0
0.806,1.0
0.8063333333333333,1.0
0.8066666666666666,1.0
0.807,1.0
0.8073333333333333,1.0
0.8076666666666666,1.0
0.808,1.0
0.8083333333333333,1.0
0.8086666666666666,1.0
0.809,1.0
0.8093333333333333,1.0
0.8096666666666666,1.0
0.81,1.0
0.8103333333333333,1.0
0.8106666666666666,1.0
0.811,1.0
0.8113333333333334,1.0
0.8116666666666666,1.0
0.812,1.0
0.8123333333333334,1.0
0.8126666666666666,1.0
0.813,1.0
0.8133333333333334,1.0
0.8136666666666666,1.0
0.814,1.0
0.8143333333333334,1.0
0.8146666666666667,1.0
0.815,1.0
0.8153333333333334,1.0
0.8156666666666667,1.0
0.816,1.0
0.8163333333333334,1.0
0.8166666666666667,1.0
0.817,1.0
0.8173333333333334,1.0
0.8176666666666667,1.0
0.818,1.0
0.8183333333333334,1.0
0.8186666666666667,1.0
0.819,1.0
0.8193333333333334,1.0
0.8196666666666667,1.0
0.82,1.0
0.8203333333333334,1.0
0.8206666666666667,1.0
0.821,1.0
0.8213333333333334,1.0
0.8216666666666667,1.0
0.822,1.0
0.8223333333333334,1.0
0.8226666666666667,1.0
0.823,1.0
0.8233333333333334,1.0
0.8236666666666667,1.0
0.824,1.0
0.8243333333333334,1.0
0.8246666666666667,1.0
0.825,1.0
0.8253333333333334,1.0
0.8256666666666667,1.0
0.826,1.0
0.8263333333333334,1.0
0.8266666666666667,1.0
0.827,1.0
0.8273333333333334,1.0
0.8276666666666667,1.0
0.828,1.0
0.8283333333333334,1.0
0.8286666666666667,1.0
0.829,1.0
0.8293333333333334,1.0
0.8296666666666667,1.0
0.83,1.0
0.8303333333333334,1.0
0.8306666666666667,1.0
0.831,1.0
0.8313333333333334,1.0
0.8316666666666667,1.0
0.832,1.0
0.8323333333333334,1.0
0.8326666666666667,1.0
0.833,1.0
0.8333333333333334,1.0
0.8336666666666667,1.0
0.834,1.0
0.8343333333333334,1.0
0.8346666666666667,1.0
0.835,1.0
0.8353333333333334,1.0
0.8356666666666667,1.0
0.836,1.0
0.8363333333333334,1.0
0.8366666666666667,1.0
0.837,1.0
0.8373333333333334,1.0
0.8376666666666667,1.0
0.838,1.0
0.8383333333333334,1.0
0.8386666666666667,1.0
0.839,1.0
0.8393333333333334,1.0
0.8396666666666667,1.0
0.84,1.0
0.8403333333333334,1.0
0.8406666666666667,1.0
0.841,1.0
0.8413333333333334,1.0
0.8416666666666667,1.0
0.842,1.0
0.8423333333333334,1.0
0.8426666666666667,1.0
0.843,1.0
0.8433333333333334,1.0
0.8436666666666667,1.0
0.844,1.0
0.8443333333333334,1.0
0.8446666666666667,1.0
0.845,1.0
0.8453333333333334,1.0
0.8456666666666667,1.0
0.846,1.0
0.8463333333333334,1.0
0.8466666666666667,1.0
0.847,1.0
0.8473333333333334,1.0
0.8476666666666667,1.0
0.848,1.0
0.8483333333333334,1.0
0.8486666666666667,1.0
0.849,1.0
0.8493333333333334,1.0
0.8496666666666667,1.0
0.85,1.0
0.8503333333333334,1.0
0.8506666666666667,1.0
0.851,1.0
0.8513333333333334,1.0
0.8516666666666667,1.0
0.852,1.0
0.8523333333333334,1.0
0.8526666666666667,1.0
0.853,1.0
0.8533333333333334,1.0
0.8536666666666667,1.0
0.854,1.0
0.8543333333333333,1.0
0.8546666666666667,1.0
0.855,1.0
0.8553333333333333,1.0
0.8556666666666667,1.0
0.856,1.0
0.8563333333333333,1.0
0.8566666666666667,1.0
0.857,1.0
0.8573333333333333,1.0
0.8576666666666667,1.0
0.858,1.0
0.8583333333333333,1.0
0.8586666666666667,1.0
0.859,1.0
0.8593333333333333,1.0
0.8596666666666667,1.0
0.86,1.0
0.8603333333333333,1.0
0.8606666666666667,1.0
0.861,1.0
0.8613333333333333,1.0
0.8616666666666667,1.0
0.862,1.0
0.8623333333333333,1.0
0.8626666666666667,1.0
0.863,1.0
0.8633333333333333,1.0
0.8636666666666667,1.0
0.864,1.0
0.8643333333333333,1.0
0.8646666666666667,1.0
0.865,1.0
0.8653333333333333,1.0
0.8656666666666667,1.0
0.866,1.0
0.8663333333333333,1.0
0.8666666666666667,1.0
0.867,1.0
0.8673333333333333,1.0
0.8676666666666667,1.0
0.868,1.0
0.8683333333333333,1.0
0.8686666666666667,1.0
0.869,1.0
0.8693333333333333,1.0
0.8696666666666667,1.0
0.87,1.0
0.8703333333333333,1.0
0.8706666666666667,1.0
0.871,1.0
0.8713333333333333,1.0
0.8716666666666667,1.0
0.872,1.0
0.8723333333333333,1.0
0.8726666666666667,1.0
0.873,1.0
0.8733333333333333,1.0
0.8736666666666667,1.0
0.874,1.0
0.8743333333333333,1.0
0.8746666666666667,1.0
0.875,1.0
0.8753333333333333,1.0
0.8756666666666667,1.0
0.876,1.0
0.8763333333333333,1.0
0.8766666666666667,1.0
0.877,1.0
0.8773333333333333,1.0
0.8776666666666667,1.0
0.878,1.0
0.8783333333333333,1.0
0.8786666666666667,1.0
0.879,1.0
0.8793333333333333,1.0
0.8796666666666667,1.0
0.88,1.0
0.8803333333333333,1.0
0.8806666666666667,1.0
0.881,1.0
0.8813333333333333,1.0
0.8816666666666667,1.0
0.882,1.0
0.8823333333333333,1.0
0.8826666666666667,1.0
0.883,1.0
0.8833333333333333,1.0
0.8836666666666667,1.0
0.884,1.0
0.8843333333333333,1.0
0.8846666666666667,1.0
0.885,1.0
0.8853333333333333,1.0
0.8856666666666667,1.0
0.886,1.0
0.8863333333333333,1.0
0.8866666666666667,1.0
0.887,1.0
0.8873333333333333,1.0
0.8876666666666667,1.0
0.888,1.0
0.8883333333333333,1.0
0.8886666666666667,1.0
0.889,1.0
0.8893333333333333,1.0
0.8896666666666667,1.0
0.89,1.0
0.8903333333333333,1.0
0.8906666666666667,1.0
0.891,1.0
0.8913333333333333,1.0
0.8916666666666667,1.0
0.892,1.0
0.8923333333333333,1.0
0.8926666666666667,1.0
0.893,1.0
0.8933333333333333,1.0
0.8936666666666667,1.0
0.894,1.0
0.8943333333333333,1.0
0.8946666666666667,1.0
0.895,1.0
0.8953333333333333,1.0
0.8956666666666667,1.0
0.896,1.0
0.8963333333333333,1.0
0.8966666666666666,1.0
0.897,1.0
0.8973333333333333,1.0
0.8976666666666666,1.0
0.898,1.0
0.8983333333333333,1.0
0.8986666666666666,1.0
0.899,1.0
0.8993333333333333,1.0
0.8996666666666666,1.0
0.9,1.0
0.9003333333333333,1.0
0.9006666666666666,1.0
0.901,1.0
0.9013333333333333,1.0
0.9016666666666666,1.0
0.902,1.0
0.9023333333333333,1.0
0.9026666666666666,1.0
0.903,1.0
0.9033333333333333,1.0
0.9036666666666666,1.0
0.904,1.0
0.9043333333333333,1.0
0.9046666666666666,1.0
0.905,1.0
0.9053333333333333,1.0
0.9056666666666666,1.0
0.906,1.0
0.9063333333333333,1.0
0.9066666666666666,1.0
0.907,1.0
0.9073333333333333,1.0
0.9076666666666666,1.0
0.908,1.0
0.9083333333333333,1.0
0.9086666666666666,1.0
0.909,1.0
0.9093333333333333,1.0
0.9096666666666666,1.0
0.91,1.0
0.9103333333333333,1.0
0.9106666666666666,1.0
0.911,1.0
0.9113333333333333,1.0
0.9116666666666666,1.0
0.912,1.0
0.9123333333333333,1.0
0.9126666666666666,1.0
0.913,1.0
0.9133333333333333,1.0
0.9136666666666666,1.0
0.914,1.0
0.9143333333333333,1.0
0.9146666666666666,1.0
0.915,1.0
0.9153333333333333,1.0
0.9156666666666666,1.0
0.916,1.0
0.9163333333333333,1.0
0.9166666666666666,1.0
0.917,1.0
0.9173333333333333,1.0
0.9176666666666666,1.0
0.918,1.0
0.9183333333333333,1.0
0.9186666666666666,1.0
0.919,1.0
0.9193333333333333,1.0
0.9196666666666666,1.0
0.92,1.0
0.9203333333333333,1.0
0.9206666666666666,1.0
0.921,1.0
0.9213333333333333,1.0
0.9216666666666666,1.0
0.922,1.0
0.9223333333333333,1.0
0.9226666666666666,1.0
0.923,1.0
0.9233333333333333,1.0
0.9236666666666666,1.0
0.924,1.0
0.9243333333333333,1.0
0.9246666666666666,1.0
0.925,1.0
0.9253333333333333,1.0
0.9256666666666666,1.0
0.926,1.0
0.9263333333333333,1.0
0.9266666666666666,1.0
0.927,1.0
0.9273333333333333,1.0
0.9276666666666666,1.0
0.928,1.0
0.9283333333333333,1.0
0.9286666666666666,1.0
0.929,1.0
0.9293333333333333,1.0
0.9296666666666666,1.0
0.93,1.0
0.9303333333333333,1.0
0.9306666666666666,1.0
0.931,1.0
0.9313333333333333,1.0
0.9316666666666666,1.0
0.932,1.0
0.9323333333333333,1.0
0.9326666666666666,1.0
0.933,1.0
0.9333333333333333,1.0
0.9336666666666666,1.0
0.934,1.0
0.9343333333333333,1.0
0.9346666666666666,1.0
0.935,1.0
0.9353333333333333,1.0
0.9356666666666666,1.0
0.936,1.0
0.9363333333333334,1.0
0.9366666666666666,1.0
0.937,1.0
0.9373333333333334,1.0
0.9376666666666666,1.0
0.938,1.0
0.9383333333333334,1.0
0.9386666666666666,1.0
0.939,1.0
0.9393333333333334,1.0
0.9396666666666667,1.0
0.94,1.0
0.9403333333333334,1.0
0.9406666666666667,1.0
0.941,1.0
0.9413333333333334,1.0
0.9416666666666667,1.0
0.942,1.0
0.9423333333333334,1.0
0.9426666666666667,1.0
0.943,1.0
0.9433333333333334,1.0
0.9436666666666667,1.0
0.944,1.0
0.9443333333333334,1.0
0.9446666666666667,1.0
0.945,1.0
0.9453333333333334,1.0
0.9456666666666667,1.0
0.946,1.0
0.9463333333333334,1.0
0.9466666666666667,1.0
0.947,1.0
0.9473333333333334,1.0
0.9476666666666667,1.0
0.948,1.0
0.9483333333333334,1.0
0.9486666666666667,1.0
0.949,1.0
0.9493333333333334,1.0
0.9496666666666667,1.0
0.95,1.0
0.9503333333333334,1.0
0.9506666666666667,1.0
0.951,1.0
0.9513333333333334,1.0
0.9516666666666667,1.0
0.952,1.0
0.9523333333333334,1.0
0.9526666666666667,1.0
0.953,1.0
0.9533333333333334,1.0
0.9536666666666667,1.0
0.954,1.0
0.9543333333333334,1.0
0.9546666666666667,1.0
0.955,1.0
0.9553333333333334,1.0
0.9556666666666667,1.0
0.956,1.0
0.9563333333333334,1.0
0.9566666666666667,1.0
0.957,1.0
0.9573333333333334,1.0
0.9576666666666667,1.0
0.958,1.0
0.9583333333333334,1.0
0.9586666666666667,1.0
0.959,1.0
0.9593333333333334,1.0
0.9596666666666667,1.0
0.96,1.0
0.9603333333333334,1.0
0.9606666666666667,1.0
0.961,1.0
0.9613333333333334,1.0
0.9616666666666667,1.0
0.962,1.0
0.9623333333333334,1.0
0.9626666666666667,1.0
0.963,1.0
0.9633333333333334,1.0
0.9636666666666667,1.0
0.964,1.0
0.9643333333333334,1.0
0.9646666666666667,1.0
0.965,1.0
0.9653333333333334,1.0
0.9656666666666667,1.0
0.966,1.0
0.9663333333333334,1.0
0.9666666666666667,1.0
0.967,1.0
0.9673333333333334,1.0
0.9676666666666667,1.0
0.968,1.0
0.9683333333333334,1.0
0.9686666666666667,1.0
0.969,1.0
0.9693333333333334,1.0
0.9696666666666667,1.0
0.97,1.0
0.9703333333333334,1.0
0.9706666666666667,1.0
0.971,1.0
0.9713333333333334,1.0
0.9716666666666667,1.0
0.972,1.0
0.9723333333333334,1.0
0.9726666666666667,1.0
0.973,1.0
0.9733333333333334,1.0
0.9736666666666667,1.0
0.974,1.0
0.9743333333333334,1.0
0.9746666666666667,1.0
0.975,1.0
0.9753333333333334,1.0
0.9756666666666667,1.0
0.976,1.0
0.9763333333333334,1.0
0.9766666666666667,1.0
0.977,1.0
0.9773333333333334,1.0
0.9776666666666667,1.0
0.978,1.0
0.9783333333333334,1.0
0.9786666666666667,1.0
0.979,1.0
0.9793333333333333,1.0
0.9796666666666667,1.0
0.98,1.0
0.9803333333333333,1.0
0.9806666666666667,1.0
0.981,1.0
0.9813333333333333,1.0
0.9816666666666667,1.0
0.982,1.0
0.9823333333333333,1.0
0.9826666666666667,1.0
0.983,1.0
0.9833333333333333,1.0
0.9836666666666667,1.0
0.984,1.0
0.9843333333333333,1.0
0.9846666666666667,1.0
0.985,1.0
0.9853333333333333,1.0
0.9856666666666667,1.0
0.986,1.0
0.9863333333333333,1.0
0.9866666666666667,1.0
0.987,1.0
0.9873333333333333,1.0
0.9876666666666667,1.0
0.988,1.0
0.9883333333333333,1.0
0.9886666666666667,1.0
0.989,1.0
0.9893333333333333,1.0
0.9896666666666667,1.0
0.99,1.0
0.9903333333333333,1.0
0.9906666666666667,1.0
0.991,1.0
0.9913333333333333,1.0
0.9916666666666667,1.0
0.992,1.0
0.9923333333333333,1.0
0.9926666666666667,1.0
0.993,1.0
0.9933333333333333,1.0
0.9936666666666667,1.0
0.994,1.0
0.9943333333333333,1.0
0.9946666666666667,1.0
0.995,1.0
0.9953333333333333,1.0
0.9956666666666667,1.0
0.996,1.0
0.9963333333333333,1.0
0.9966666666666667,1.0
0.997,1.0
0.9973333333333333,1.0
0.9976666666666667,1.0
0.998,1.0
0.9983333333333333,1.0
0.9986666666666667,1.0
0.999,1.0
0.9993333333333333,1.0
0.9996666666666667,1.0
1.0,1.0


==> figures/data/roc_int12.csv <==
far,tar
0.0003333333333333333,0.887
0.0006666666666666666,0.9586666666666667
0.001,0.9773333333333334
0.0013333333333333333,0.9813333333333333
0.0016666666666666668,0.9823333333333333
0.002,0.9823333333333333
0.0023333333333333335,0.983
0.0026666666666666666,0.983
0.003,0.9833333333333333
0.0033333333333333335,0.9833333333333333
0.0036666666666666666,0.9836666666666667
0.004,0.9836666666666667
0.004333333333333333,0.9846666666666667
0.004666666666666667,0.9853333333333333
0.005,0.9853333333333333
0.005333333333333333,0.9853333333333333
0.005666666666666667,0.9863333333333333
0.006,0.987
0.006333333333333333,0.987
0.006666666666666667,0.9883333333333333
0.007,0.9883333333333333
0.007333333333333333,0.9886666666666667
0.007666666666666666,0.989
0.008,0.99
0.008333333333333333,0.99
0.008666666666666666,0.99
0.009,0.99
0.009333333333333334,0.991
0.009666666666666667,0.9923333333333333
0.01,0.9923333333333333
0.010333333333333333,0.9926666666666667
0.010666666666666666,0.9926666666666667
0.011,0.9926666666666667
0.011333333333333334,0.9926666666666667
0.011666666666666667,0.9926666666666667
0.012,0.9926666666666667
0.012333333333333333,0.9926666666666667
0.012666666666666666,0.993
0.013,0.993
0.013333333333333334,0.9933333333333333
0.013666666666666667,0.9933333333333333
0.014,0.9933333333333333
0.014333333333333333,0.9933333333333333
0.014666666666666666,0.9933333333333333
0.015,0.9933333333333333
0.015333333333333332,0.994
0.015666666666666666,0.994
0.016,0.9943333333333333
0.01633333333333333,0.9943333333333333
0.016666666666666666,0.9943333333333333
0.017,0.9943333333333333
0.017333333333333333,0.9943333333333333
0.017666666666666667,0.9943333333333333
0.018,0.9943333333333333
0.018333333333333333,0.9943333333333333
0.018666666666666668,0.9943333333333333
0.019,0.9943333333333333
0.019333333333333334,0.9943333333333333
0.019666666666666666,0.9943333333333333
0.02,0.9943333333333333
0.02033333333333333,0.9943333333333333
0.020666666666666667,0.9943333333333333
0.021,0.9943333333333333
0.021333333333333333,0.9943333333333333
0.021666666666666667,0.9943333333333333
0.022,0.9943333333333333
0.022333333333333334,0.9943333333333333
0.02266666666666667,0.9943333333333333
0.023,0.9943333333333333
0.023333333333333334,0.9943333333333333
0.023666666666666666,0.9946666666666667
0.024,0.9946666666666667
0.024333333333333332,0.9946666666666667
0.024666666666666667,0.9946666666666667
0.025,0.9946666666666667
0.025333333333333333,0.9946666666666667
0.025666666666666667,0.9946666666666667
0.026,0.9946666666666667
0.026333333333333334,0.9946666666666667
0.02666666666666667,0.9946666666666667
0.027,0.9946666666666667
0.027333333333333334,0.9946666666666667
0.027666666666666666,0.9946666666666667
0.028,0.9946666666666667
0.028333333333333332,0.9946666666666667
0.028666666666666667,0.9946666666666667
0.029,0.9946666666666667
0.029333333333333333,0.9946666666666667
0.029666666666666668,0.9946666666666667
0.03,0.9946666666666667
0.030333333333333334,0.9946666666666667
0.030666666666666665,0.9946666666666667
0.031,0.9946666666666667
0.03133333333333333,0.9946666666666667
0.03166666666666667,0.9946666666666667
0.032,0.9946666666666667
0.03233333333333333,0.9946666666666667
0.03266666666666666,0.9946666666666667
0.033,0.9946666666666667
0.03333333333333333,0.995
0.033666666666666664,0.9953333333333333
0.034,0.9953333333333333
0.034333333333333334,0.9953333333333333
0.034666666666666665,0.9956666666666667
0.035,0.9956666666666667
0.035333333333333335,0.9956666666666667
0.035666666666666666,0.9956666666666667
0.036,0.9956666666666667
0.036333333333333336,0.9956666666666667
0.03666666666666667,0.9956666666666667
0.037,0.9956666666666667
0.037333333333333336,0.9956666666666667
0.03766666666666667,0.9956666666666667
0.038,0.9956666666666667
0.03833333333333333,0.9956666666666667
0.03866666666666667,0.9956666666666667
0.039,0.9956666666666667
0.03933333333333333,0.9956666666666667
0.03966666666666667,0.9956666666666667
0.04,0.9956666666666667
0.04033333333333333,0.9956666666666667
0.04066666666666666,0.9956666666666667
0.041,0.9956666666666667
0.04133333333333333,0.9956666666666667
0.041666666666666664,0.9956666666666667
0.042,0.9956666666666667
0.042333333333333334,0.9956666666666667
0.042666666666666665,0.9956666666666667
0.043,0.9956666666666667
0.043333333333333335,0.9956666666666667
0.043666666666666666,0.9956666666666667
0.044,0.9956666666666667
0.044333333333333336,0.9956666666666667
0.04466666666666667,0.9956666666666667
0.045,0.9956666666666667
0.04533333333333334,0.9956666666666667
0.04566666666666667,0.9956666666666667
0.046,0.996
0.04633333333333333,0.996
0.04666666666666667,0.996
0.047,0.9963333333333333
0.04733333333333333,0.9963333333333333
0.04766666666666667,0.9963333333333333
0.048,0.9963333333333333
0.04833333333333333,0.9963333333333333
0.048666666666666664,0.9963333333333333
0.049,0.9963333333333333
0.04933333333333333,0.9963333333333333
0.049666666666666665,0.9963333333333333
0.05,0.9963333333333333
0.050333333333333334,0.9963333333333333
0.050666666666666665,0.9963333333333333
0.051,0.9963333333333333
0.051333333333333335,0.9963333333333333
0.051666666666666666,0.9963333333333333
0.052,0.9963333333333333
0.052333333333333336,0.9963333333333333
0.05266666666666667,0.9963333333333333
0.053,0.9963333333333333
0.05333333333333334,0.9963333333333333
0.05366666666666667,0.9963333333333333
0.054,0.9963333333333333
0.05433333333333333,0.9963333333333333
0.05466666666666667,0.9963333333333333
0.055,0.9963333333333333
0.05533333333333333,0.9963333333333333
0.05566666666666667,0.9963333333333333
0.056,0.9963333333333333
0.05633333333333333,0.9963333333333333
0.056666666666666664,0.9963333333333333
0.057,0.9963333333333333
0.05733333333333333,0.9963333333333333
0.057666666666666665,0.9963333333333333
0.058,0.9963333333333333
0.058333333333333334,0.9966666666666667
0.058666666666666666,0.9966666666666667
0.059,0.9966666666666667
0.059333333333333335,0.9966666666666667
0.059666666666666666,0.9966666666666667
0.06,0.9966666666666667
0.060333333333333336,0.9966666666666667
0.06066666666666667,0.9966666666666667
0.061,0.9966666666666667
0.06133333333333333,0.9966666666666667
0.06166666666666667,0.9966666666666667
0.062,0.9966666666666667
0.06233333333333333,0.9966666666666667
0.06266666666666666,0.9966666666666667
0.063,0.9966666666666667
0.06333333333333334,0.9966666666666667
0.06366666666666666,0.9966666666666667
0.064,0.9966666666666667
0.06433333333333334,0.9966666666666667
0.06466666666666666,0.9966666666666667
0.065,0.9966666666666667
0.06533333333333333,0.9966666666666667
0.06566666666666666,0.9966666666666667
0.066,0.9966666666666667
0.06633333333333333,0.9966666666666667
0.06666666666666667,0.9966666666666667
0.067,0.9966666666666667
0.06733333333333333,0.9966666666666667
0.06766666666666667,0.9966666666666667
0.068,0.9966666666666667
0.06833333333333333,0.9966666666666667
0.06866666666666667,0.9966666666666667
0.069,0.9966666666666667
0.06933333333333333,0.9966666666666667
0.06966666666666667,0.9966666666666667
0.07,0.9966666666666667
0.07033333333333333,0.9966666666666667
0.07066666666666667,0.9966666666666667
0.071,0.9966666666666667
0.07133333333333333,0.9966666666666667
0.07166666666666667,0.9966666666666667
0.072,0.997
0.07233333333333333,0.9973333333333333
0.07266666666666667,0.9973333333333333
0.073,0.9976666666666667
0.07333333333333333,0.9976666666666667
0.07366666666666667,0.9976666666666667
0.074,0.9976666666666667
0.07433333333333333,0.9976666666666667
0.07466666666666667,0.9976666666666667
0.075,0.9976666666666667
0.07533333333333334,0.9976666666666667
0.07566666666666666,0.9976666666666667
0.076,0.9976666666666667
0.07633333333333334,0.9976666666666667
0.07666666666666666,0.9976666666666667
0.077,0.9976666666666667
0.07733333333333334,0.9976666666666667
0.07766666666666666,0.9976666666666667
0.078,0.9976666666666667
0.07833333333333334,0.9976666666666667
0.07866666666666666,0.9976666666666667
0.079,0.9976666666666667
0.07933333333333334,0.9976666666666667
0.07966666666666666,0.9976666666666667
0.08,0.9976666666666667
0.08033333333333334,0.9976666666666667
0.08066666666666666,0.9976666666666667
0.081,0.9976666666666667
0.08133333333333333,0.9976666666666667
0.08166666666666667,0.9976666666666667
0.082,0.9976666666666667
0.08233333333333333,0.9976666666666667
0.08266666666666667,0.9976666666666667
0.083,0.9976666666666667
0.08333333333333333,0.9976666666666667
0.08366666666666667,0.9976666666666667
0.084,0.9976666666666667
0.08433333333333333,0.9976666666666667
0.08466666666666667,0.9976666666666667
0.085,0.998
0.08533333333333333,0.998
0.08566666666666667,0.998
0.086,0.998
0.08633333333333333,0.998
0.08666666666666667,0.998
0.087,0.998
0.08733333333333333,0.998
0.08766666666666667,0.998
0.088,0.998
0.08833333333333333,0.998
0.08866666666666667,0.998
0.089,0.998
0.08933333333333333,0.998
0.08966666666666667,0.998
0.09,0.998
0.09033333333333333,0.998
0.09066666666666667,0.998
0.091,0.998
0.09133333333333334,0.998
0.09166666666666666,0.998
0.092,0.998
0.09233333333333334,0.998
0.09266666666666666,0.998
0.093,0.998
0.09333333333333334,0.998
0.09366666666666666,0.998
0.094,0.998
0.09433333333333334,0.998
0.09466666666666666,0.998
0.095,0.998
0.09533333333333334,0.998
0.09566666666666666,0.998
0.096,0.998
0.09633333333333334,0.998
0.09666666666666666,0.998
0.097,0.998
0.09733333333333333,0.9983333333333333
0.09766666666666667,0.9983333333333333
0.098,0.9983333333333333
0.09833333333333333,0.9983333333333333
0.09866666666666667,0.9983333333333333
0.099,0.9983333333333333
0.09933333333333333,0.9983333333333333
0.09966666666666667,0.9983333333333333
0.1,0.9983333333333333
0.10033333333333333,0.9983333333333333
0.10066666666666667,0.9983333333333333
0.101,0.9983333333333333
0.10133333333333333,0.9983333333333333
0.10166666666666667,0.9983333333333333
0.102,0.9983333333333333
0.10233333333333333,0.9983333333333333
0.10266666666666667,0.9983333333333333
0.103,0.9983333333333333
0.10333333333333333,0.9983333333333333
0.10366666666666667,0.9983333333333333
0.104,0.9983333333333333
0.10433333333333333,0.9983333333333333
0.10466666666666667,0.9983333333333333
0.105,0.9983333333333333
0.10533333333333333,0.9983333333333333
0.10566666666666667,0.9983333333333333
0.106,0.9983333333333333
0.10633333333333334,0.9983333333333333
0.10666666666666667,0.9983333333333333
0.107,0.9983333333333333
0.10733333333333334,0.9983333333333333
0.10766666666666666,0.9983333333333333
0.108,0.9983333333333333
0.10833333333333334,0.9983333333333333
0.10866666666666666,0.9983333333333333
0.109,0.9983333333333333
0.10933333333333334,0.9983333333333333
0.10966666666666666,0.9983333333333333
0.11,0.9983333333333333
0.11033333333333334,0.9983333333333333
0.11066666666666666,0.9983333333333333
0.111,0.9983333333333333
0.11133333333333334,0.9983333333333333
0.11166666666666666,0.9983333333333333
0.112,0.9983333333333333
0.11233333333333333,0.9983333333333333
0.11266666666666666,0.9983333333333333
0.113,0.9983333333333333
0.11333333333333333,0.9983333333333333
0.11366666666666667,0.9983333333333333
0.114,0.9983333333333333
0.11433333333333333,0.9983333333333333
0.11466666666666667,0.9983333333333333
0.115,0.9983333333333333
0.11533333333333333,0.9983333333333333
0.11566666666666667,0.9983333333333333
0.116,0.9983333333333333
0.11633333333333333,0.9983333333333333
0.11666666666666667,0.9983333333333333
0.117,0.9983333333333333
0.11733333333333333,0.9983333333333333
0.11766666666666667,0.9983333333333333
0.118,0.9983333333333333
0.11833333333333333,0.9983333333333333
0.11866666666666667,0.9983333333333333
0.119,0.9983333333333333
0.11933333333333333,0.9983333333333333
0.11966666666666667,0.9983333333333333
0.12,0.9983333333333333
0.12033333333333333,0.9983333333333333
0.12066666666666667,0.9983333333333333
0.121,0.9983333333333333
0.12133333333333333,0.9983333333333333
0.12166666666666667,0.9983333333333333
0.122,0.9983333333333333
0.12233333333333334,0.9983333333333333
0.12266666666666666,0.9983333333333333
0.123,0.9983333333333333
0.12333333333333334,0.9983333333333333
0.12366666666666666,0.9983333333333333
0.124,0.9983333333333333
0.12433333333333334,0.9983333333333333
0.12466666666666666,0.9983333333333333
0.125,0.9983333333333333
0.12533333333333332,0.9983333333333333
0.12566666666666668,0.9983333333333333
0.126,0.9983333333333333
0.12633333333333333,0.9983333333333333
0.12666666666666668,0.9983333333333333
0.127,0.9983333333333333
0.12733333333333333,0.9983333333333333
0.12766666666666668,0.9983333333333333
0.128,0.9983333333333333
0.12833333333333333,0.9983333333333333
0.12866666666666668,0.9983333333333333
0.129,0.9983333333333333
0.12933333333333333,0.9983333333333333
0.12966666666666668,0.9983333333333333
0.13,0.9983333333333333
0.13033333333333333,0.9983333333333333
0.13066666666666665,0.9983333333333333
0.131,0.9983333333333333
0.13133333333333333,0.9983333333333333
0.13166666666666665,0.9983333333333333
0.132,0.9983333333333333
0.13233333333333333,0.9983333333333333
0.13266666666666665,0.9983333333333333
0.133,0.9983333333333333
0.13333333333333333,0.9983333333333333
0.13366666666666666,0.9983333333333333
0.134,0.9983333333333333
0.13433333333333333,0.9983333333333333
0.13466666666666666,0.9983333333333333
0.135,0.9983333333333333
0.13533333333333333,0.9983333333333333
0.13566666666666666,0.9983333333333333
0.136,0.9983333333333333
0.13633333333333333,0.9983333333333333
0.13666666666666666,0.9983333333333333
0.137,0.9983333333333333
0.13733333333333334,0.9983333333333333
0.13766666666666666,0.9983333333333333
0.138,0.9983333333333333
0.13833333333333334,0.9983333333333333
0.13866666666666666,0.9983333333333333
0.139,0.9983333333333333
0.13933333333333334,0.9983333333333333
0.13966666666666666,0.9983333333333333
0.14,0.9983333333333333
0.14033333333333334,0.9983333333333333
0.14066666666666666,0.9983333333333333
0.141,0.9983333333333333
0.14133333333333334,0.9983333333333333
0.14166666666666666,0.9983333333333333
0.142,0.9983333333333333
0.14233333333333334,0.9983333333333333
0.14266666666666666,0.9983333333333333
0.143,0.9983333333333333
0.14333333333333334,0.9983333333333333
0.14366666666666666,0.9983333333333333
0.144,0.9983333333333333
0.14433333333333334,0.9983333333333333
0.14466666666666667,0.9983333333333333
0.145,0.9983333333333333
0.14533333333333334,0.9983333333333333
0.14566666666666667,0.9983333333333333
0.146,0.9983333333333333
0.14633333333333334,0.9983333333333333
0.14666666666666667,0.9983333333333333
0.147,0.9983333333333333
0.14733333333333334,0.9983333333333333
0.14766666666666667,0.9983333333333333
0.148,0.9983333333333333
0.14833333333333334,0.9983333333333333
0.14866666666666667,0.9983333333333333
0.149,0.9983333333333333
0.14933333333333335,0.9983333333333333
0.14966666666666667,0.9983333333333333
0.15,0.9983333333333333
0.15033333333333335,0.9983333333333333
0.15066666666666667,0.9983333333333333
0.151,0.9983333333333333
0.15133333333333332,0.9983333333333333
0.15166666666666667,0.9983333333333333
0.152,0.9983333333333333
0.15233333333333332,0.9983333333333333
0.15266666666666667,0.9983333333333333
0.153,0.9983333333333333
0.15333333333333332,0.9983333333333333
0.15366666666666667,0.9983333333333333
0.154,0.9983333333333333
0.15433333333333332,0.9983333333333333
0.15466666666666667,0.9986666666666667
0.155,0.9986666666666667
0.15533333333333332,0.9986666666666667
0.15566666666666668,0.9986666666666667
0.156,0.9986666666666667
0.15633333333333332,0.9986666666666667
0.15666666666666668,0.9986666666666667
0.157,0.9986666666666667
0.15733333333333333,0.9986666666666667
0.15766666666666668,0.9986666666666667
0.158,0.9986666666666667
0.15833333333333333,0.9986666666666667
0.15866666666666668,0.9986666666666667
0.159,0.9986666666666667
0.15933333333333333,0.9986666666666667
0.15966666666666668,0.9986666666666667
0.16,0.9986666666666667
0.16033333333333333,0.9986666666666667
0.16066666666666668,0.9986666666666667
0.161,0.9986666666666667
0.16133333333333333,0.9986666666666667
0.16166666666666665,0.9986666666666667
0.162,0.9986666666666667
0.16233333333333333,0.9986666666666667
0.16266666666666665,0.9986666666666667
0.163,0.9986666666666667
0.16333333333333333,0.9986666666666667
0.16366666666666665,0.9986666666666667
0.164,0.9986666666666667
0.16433333333333333,0.9986666666666667
0.16466666666666666,0.9986666666666667
0.165,0.9986666666666667
0.16533333333333333,0.9986666666666667
0.16566666666666666,0.9986666666666667
0.166,0.9986666666666667
0.16633333333333333,0.9986666666666667
0.16666666666666666,0.9986666666666667
0.167,0.9986666666666667
0.16733333333333333,0.9986666666666667
0.16766666666666666,0.9986666666666667
0.168,0.9986666666666667
0.16833333333333333,0.9986666666666667
0.16866666666666666,0.9986666666666667
0.169,0.9986666666666667
0.16933333333333334,0.9986666666666667
0.16966666666666666,0.9986666666666667
0.17,0.9986666666666667
0.17033333333333334,0.9986666666666667
0.17066666666666666,0.9986666666666667
0.171,0.9986666666666667
0.17133333333333334,0.9986666666666667
0.17166666666666666,0.9986666666666667
0.172,0.9986666666666667
0.17233333333333334,0.9986666666666667
0.17266666666666666,0.9986666666666667
0.173,0.9986666666666667
0.17333333333333334,0.9986666666666667
0.17366666666666666,0.9986666666666667
0.174,0.9986666666666667
0.17433333333333334,0.9986666666666667
0.17466666666666666,0.9986666666666667
0.175,0.9986666666666667
0.17533333333333334,0.9986666666666667
0.17566666666666667,0.9986666666666667
0.176,0.9986666666666667
0.17633333333333334,0.9986666666666667
0.17666666666666667,0.9986666666666667
0.177,0.9986666666666667
0.17733333333333334,0.9986666666666667
0.17766666666666667,0.9986666666666667
0.178,0.9986666666666667
0.17833333333333334,0.9986666666666667
0.17866666666666667,0.9986666666666667
0.179,0.9986666666666667
0.17933333333333334,0.9986666666666667
0.17966666666666667,0.9986666666666667
0.18,0.9986666666666667
0.18033333333333335,0.9986666666666667
0.18066666666666667,0.9986666666666667
0.181,0.9986666666666667
0.18133333333333335,0.9986666666666667
0.18166666666666667,0.9986666666666667
0.182,0.9986666666666667
0.18233333333333332,0.9986666666666667
0.18266666666666667,0.9986666666666667
0.183,0.9986666666666667
0.18333333333333332,0.9986666666666667
0.18366666666666667,0.9986666666666667
0.184,0.9986666666666667
0.18433333333333332,0.9986666666666667
0.18466666666666667,0.9986666666666667
0.185,0.9986666666666667
0.18533333333333332,0.9986666666666667
0.18566666666666667,0.9986666666666667
0.186,0.9986666666666667
0.18633333333333332,0.9986666666666667
0.18666666666666668,0.9986666666666667
0.187,0.9986666666666667
0.18733333333333332,0.9986666666666667
0.18766666666666668,0.9986666666666667
0.188,0.9986666666666667
0.18833333333333332,0.9986666666666667
0.18866666666666668,0.9986666666666667
0.189,0.9986666666666667
0.18933333333333333,0.9986666666666667
0.18966666666666668,0.9986666666666667
0.19,0.9986666666666667
0.19033333333333333,0.9986666666666667
0.19066666666666668,0.9986666666666667
0.191,0.9986666666666667
0.19133333333333333,0.9986666666666667
0.19166666666666668,0.9986666666666667
0.192,0.9986666666666667
0.19233333333333333,0.9986666666666667
0.19266666666666668,0.9986666666666667
0.193,0.9986666666666667
0.19333333333333333,0.9986666666666667
0.19366666666666665,0.9986666666666667
0.194,0.9986666666666667
0.19433333333333333,0.9986666666666667
0.19466666666666665,0.9986666666666667
0.195,0.9986666666666667
0.19533333333333333,0.9986666666666667
0.19566666666666666,0.9986666666666667
0.196,0.9986666666666667
0.19633333333333333,0.9986666666666667
0.19666666666666666,0.9986666666666667
0.197,0.9986666666666667
0.19733333333333333,0.9986666666666667
0.19766666666666666,0.9986666666666667
0.198,0.9986666666666667
0.19833333333333333,0.9986666666666667
0.19866666666666666,0.9986666666666667
0.199,0.9986666666666667
0.19933333333333333,0.9986666666666667
0.19966666666666666,0.9986666666666667
0.2,0.9986666666666667
0.20033333333333334,0.9986666666666667
0.20066666666666666,0.9986666666666667
0.201,0.9986666666666667
0.20133333333333334,0.9986666666666667
0.20166666666666666,0.9986666666666667
0.202,0.9986666666666667
0.20233333333333334,0.9986666666666667
0.20266666666666666,0.9986666666666667
0.203,0.9986666666666667
0.20333333333333334,0.9986666666666667
0.20366666666666666,0.9986666666666667
0.204,0.9986666666666667
0.20433333333333334,0.9986666666666667
0.20466666666666666,0.9986666666666667
0.205,0.9986666666666667
0.20533333333333334,0.9986666666666667
0.20566666666666666,0.9986666666666667
0.206,0.9986666666666667
0.20633333333333334,0.9986666666666667
0.20666666666666667,0.9986666666666667
0.207,0.9986666666666667
0.20733333333333334,0.9986666666666667
0.20766666666666667,0.9986666666666667
0.208,0.9986666666666667
0.20833333333333334,0.9986666666666667
0.20866666666666667,0.9986666666666667
0.209,0.9986666666666667
0.20933333333333334,0.9986666666666667
0.20966666666666667,0.9993333333333333
0.21,0.9993333333333333
0.21033333333333334,0.9993333333333333
0.21066666666666667,0.9993333333333333
0.211,0.9993333333333333
0.21133333333333335,0.9993333333333333
0.21166666666666667,0.9993333333333333
0.212,0.9993333333333333
0.21233333333333335,0.9993333333333333
0.21266666666666667,0.9993333333333333
0.213,0.9993333333333333
0.21333333333333335,0.9993333333333333
0.21366666666666667,0.9993333333333333
0.214,0.9993333333333333
0.21433333333333332,0.9993333333333333
0.21466666666666667,0.9993333333333333
0.215,0.9993333333333333
0.21533333333333332,0.9993333333333333
0.21566666666666667,0.9993333333333333
0.216,0.9993333333333333
0.21633333333333332,0.9993333333333333
0.21666666666666667,0.9993333333333333
0.217,0.9993333333333333
0.21733333333333332,0.9993333333333333
0.21766666666666667,0.9993333333333333
0.218,0.9993333333333333
0.21833333333333332,0.9993333333333333
0.21866666666666668,0.9993333333333333
0.219,0.9993333333333333
0.21933333333333332,0.9993333333333333
0.21966666666666668,0.9993333333333333
0.22,0.9993333333333333
0.22033333333333333,0.9993333333333333
0.22066666666666668,0.9993333333333333
0.221,0.9993333333333333
0.22133333333333333,0.9993333333333333
0.22166666666666668,0.9993333333333333
0.222,0.9993333333333333
0.22233333333333333,0.9993333333333333
0.22266666666666668,0.9993333333333333
0.223,0.9993333333333333
0.22333333333333333,0.9993333333333333
0.22366666666666668,0.9993333333333333
0.224,0.9993333333333333
0.22433333333333333,0.9993333333333333
0.22466666666666665,0.9993333333333333
0.225,0.9993333333333333
0.22533333333333333,0.9993333333333333
0.22566666666666665,0.9993333333333333
0.226,0.9993333333333333
0.22633333333333333,0.9993333333333333
0.22666666666666666,0.9993333333333333
0.227,0.9993333333333333
0.22733333333333333,0.9993333333333333
0.22766666666666666,0.9993333333333333
0.228,0.9993333333333333
0.22833333333333333,0.9993333333333333
0.22866666666666666,0.9993333333333333
0.229,0.9993333333333333
0.22933333333333333,0.9993333333333333
0.22966666666666666,0.9993333333333333
0.23,0.9993333333333333
0.23033333333333333,0.9993333333333333
0.23066666666666666,0.9993333333333333
0.231,0.9993333333333333
0.23133333333333334,0.9993333333333333
0.23166666666666666,0.9993333333333333
0.232,0.9993333333333333
0.23233333333333334,0.9993333333333333
0.23266666666666666,0.9993333333333333
0.233,0.9993333333333333
0.23333333333333334,0.9993333333333333
0.23366666666666666,0.9993333333333333
0.234,0.9993333333333333
0.23433333333333334,0.9993333333333333
0.23466666666666666,0.9993333333333333
0.235,0.9993333333333333
0.23533333333333334,0.9993333333333333
0.23566666666666666,0.9993333333333333
0.236,0.9993333333333333
0.23633333333333334,0.9993333333333333
0.23666666666666666,0.9993333333333333
0.237,0.9993333333333333
0.23733333333333334,0.9993333333333333
0.23766666666666666,0.9993333333333333
0.238,0.9993333333333333
0.23833333333333334,0.9993333333333333
0.23866666666666667,0.9993333333333333
0.239,0.9993333333333333
0.23933333333333334,0.9993333333333333
0.23966666666666667,0.9993333333333333
0.24,0.9993333333333333
0.24033333333333334,0.9993333333333333
0.24066666666666667,0.9993333333333333
0.241,0.9993333333333333
0.24133333333333334,0.9993333333333333
0.24166666666666667,0.9993333333333333
0.242,0.9993333333333333
0.24233333333333335,0.9993333333333333
0.24266666666666667,0.9993333333333333
0.243,0.9993333333333333
0.24333333333333335,0.9993333333333333
0.24366666666666667,0.9993333333333333
0.244,0.9993333333333333
0.24433333333333335,0.9993333333333333
0.24466666666666667,0.9993333333333333
0.245,0.9993333333333333
0.24533333333333332,0.9993333333333333
0.24566666666666667,0.9993333333333333
0.246,0.9993333333333333
0.24633333333333332,0.9993333333333333
0.24666666666666667,0.9993333333333333
0.247,0.9993333333333333
0.24733333333333332,0.9993333333333333
0.24766666666666667,0.9993333333333333
0.248,0.9993333333333333
0.24833333333333332,0.9993333333333333
0.24866666666666667,0.9993333333333333
0.249,0.9993333333333333
0.24933333333333332,0.9993333333333333
0.24966666666666668,0.9993333333333333
0.25,0.9993333333333333
0.25033333333333335,0.9993333333333333
0.25066666666666665,0.9993333333333333
0.251,0.9993333333333333
0.25133333333333335,0.9993333333333333
0.25166666666666665,0.9993333333333333
0.252,0.9993333333333333
0.25233333333333335,0.9993333333333333
0.25266666666666665,0.9993333333333333
0.253,0.9993333333333333
0.25333333333333335,0.9993333333333333
0.25366666666666665,0.9993333333333333
0.254,0.9993333333333333
0.25433333333333336,0.9993333333333333
0.25466666666666665,0.9993333333333333
0.255,0.9993333333333333
0.25533333333333336,0.9993333333333333
0.25566666666666665,0.9996666666666667
0.256,0.9996666666666667
0.25633333333333336,0.9996666666666667
0.25666666666666665,0.9996666666666667
0.257,0.9996666666666667
0.25733333333333336,0.9996666666666667
0.25766666666666665,0.9996666666666667
0.258,0.9996666666666667
0.25833333333333336,0.9996666666666667
0.25866666666666666,0.9996666666666667
0.259,0.9996666666666667
0.25933333333333336,0.9996666666666667
0.25966666666666666,0.9996666666666667
0.26,0.9996666666666667
0.26033333333333336,0.9996666666666667
0.26066666666666666,0.9996666666666667
0.261,0.9996666666666667
0.2613333333333333,0.9996666666666667
0.26166666666666666,0.9996666666666667
0.262,0.9996666666666667
0.2623333333333333,0.9996666666666667
0.26266666666666666,0.9996666666666667
0.263,0.9996666666666667
0.2633333333333333,0.9996666666666667
0.26366666666666666,0.9996666666666667
0.264,0.9996666666666667
0.2643333333333333,0.9996666666666667
0.26466666666666666,0.9996666666666667
0.265,0.9996666666666667
0.2653333333333333,0.9996666666666667
0.26566666666666666,0.9996666666666667
0.266,0.9996666666666667
0.2663333333333333,0.9996666666666667
0.26666666666666666,0.9996666666666667
0.267,0.9996666666666667
0.2673333333333333,0.9996666666666667
0.26766666666666666,0.9996666666666667
0.268,0.9996666666666667
0.2683333333333333,0.9996666666666667
0.26866666666666666,0.9996666666666667
0.269,0.9996666666666667
0.2693333333333333,0.9996666666666667
0.26966666666666667,0.9996666666666667
0.27,0.9996666666666667
0.2703333333333333,0.9996666666666667
0.27066666666666667,0.9996666666666667
0.271,0.9996666666666667
0.2713333333333333,0.9996666666666667
0.27166666666666667,0.9996666666666667
0.272,0.9996666666666667
0.2723333333333333,0.9996666666666667
0.27266666666666667,0.9996666666666667
0.273,0.9996666666666667
0.2733333333333333,0.9996666666666667
0.27366666666666667,0.9996666666666667
0.274,0.9996666666666667
0.2743333333333333,0.9996666666666667
0.27466666666666667,0.9996666666666667
0.275,0.9996666666666667
0.2753333333333333,0.9996666666666667
0.27566666666666667,0.9996666666666667
0.276,0.9996666666666667
0.2763333333333333,0.9996666666666667
0.27666666666666667,0.9996666666666667
0.277,0.9996666666666667
0.2773333333333333,0.9996666666666667
0.2776666666666667,0.9996666666666667
0.278,0.9996666666666667
0.2783333333333333,0.9996666666666667
0.2786666666666667,0.9996666666666667
0.279,0.9996666666666667
0.2793333333333333,0.9996666666666667
0.2796666666666667,0.9996666666666667
0.28,0.9996666666666667
0.2803333333333333,0.9996666666666667
0.2806666666666667,0.9996666666666667
0.281,0.9996666666666667
0.2813333333333333,0.9996666666666667
0.2816666666666667,0.9996666666666667
0.282,0.9996666666666667
0.2823333333333333,0.9996666666666667
0.2826666666666667,0.9996666666666667
0.283,0.9996666666666667
0.2833333333333333,0.9996666666666667
0.2836666666666667,0.9996666666666667
0.284,0.9996666666666667
0.2843333333333333,0.9996666666666667
0.2846666666666667,0.9996666666666667
0.285,0.9996666666666667
0.2853333333333333,0.9996666666666667
0.2856666666666667,0.9996666666666667
0.286,0.9996666666666667
0.28633333333333333,0.9996666666666667
0.2866666666666667,0.9996666666666667
0.287,0.9996666666666667
0.28733333333333333,0.9996666666666667
0.2876666666666667,0.9996666666666667
0.288,0.9996666666666667
0.28833333333333333,0.9996666666666667
0.2886666666666667,0.9996666666666667
0.289,0.9996666666666667
0.28933333333333333,0.9996666666666667
0.2896666666666667,0.9996666666666667
0.29,0.9996666666666667
0.29033333333333333,0.9996666666666667
0.2906666666666667,0.9996666666666667
0.291,0.9996666666666667
0.29133333333333333,0.9996666666666667
0.2916666666666667,0.9996666666666667
0.292,0.9996666666666667
0.29233333333333333,0.9996666666666667
0.2926666666666667,0.9996666666666667
0.293,0.9996666666666667
0.29333333333333333,0.9996666666666667
0.2936666666666667,0.9996666666666667
0.294,0.9996666666666667
0.29433333333333334,0.9996666666666667
0.2946666666666667,0.9996666666666667
0.295,0.9996666666666667
0.29533333333333334,0.9996666666666667
0.2956666666666667,0.9996666666666667
0.296,0.9996666666666667
0.29633333333333334,0.9996666666666667
0.2966666666666667,0.9996666666666667
0.297,0.9996666666666667
0.29733333333333334,0.9996666666666667
0.2976666666666667,0.9996666666666667
0.298,0.9996666666666667
0.29833333333333334,0.9996666666666667
0.2986666666666667,0.9996666666666667
0.299,0.9996666666666667
0.29933333333333334,0.9996666666666667
0.2996666666666667,0.9996666666666667
0.3,0.9996666666666667
0.30033333333333334,0.9996666666666667
0.3006666666666667,0.9996666666666667
0.301,0.9996666666666667
0.30133333333333334,0.9996666666666667
0.3016666666666667,0.9996666666666667
0.302,0.9996666666666667
0.30233333333333334,0.9996666666666667
0.30266666666666664,0.9996666666666667
0.303,0.9996666666666667
0.30333333333333334,0.9996666666666667
0.30366666666666664,0.9996666666666667
0.304,0.9996666666666667
0.30433333333333334,0.9996666666666667
0.30466666666666664,0.9996666666666667
0.305,0.9996666666666667
0.30533333333333335,0.9996666666666667
0.30566666666666664,0.9996666666666667
0.306,0.9996666666666667
0.30633333333333335,0.9996666666666667
0.30666666666666664,0.9996666666666667
0.307,0.9996666666666667
0.30733333333333335,0.9996666666666667
0.30766666666666664,0.9996666666666667
0.308,0.9996666666666667
0.30833333333333335,0.9996666666666667
0.30866666666666664,0.9996666666666667
0.309,0.9996666666666667
0.30933333333333335,0.9996666666666667
0.30966666666666665,1.0
0.31,1.0
0.31033333333333335,1.0
0.31066666666666665,1.0
0.311,1.0
0.31133333333333335,1.0
0.31166666666666665,1.0
0.312,1.0
0.31233333333333335,1.0
0.31266666666666665,1.0
0.313,1.0
0.31333333333333335,1.0
0.31366666666666665,1.0
0.314,1.0
0.31433333333333335,1.0
0.31466666666666665,1.0
0.315,1.0
0.31533333333333335,1.0
0.31566666666666665,1.0
0.316,1.0
0.31633333333333336,1.0
0.31666666666666665,1.0
0.317,1.0
0.31733333333333336,1.0
0.31766666666666665,1.0
0.318,1.0
0.31833333333333336,1.0
0.31866666666666665,1.0
0.319,1.0
0.31933333333333336,1.0
0.31966666666666665,1.0
0.32,1.0
0.32033333333333336,1.0
0.32066666666666666,1.0
0.321,1.0
0.32133333333333336,1.0
0.32166666666666666,1.0
0.322,1.0
0.32233333333333336,1.0
0.32266666666666666,1.0
0.323,1.0
0.3233333333333333,1.0
0.32366666666666666,1.0
0.324,1.0
0.3243333333333333,1.0
0.32466666666666666,1.0
0.325,1.0
0.3253333333333333,1.0
0.32566666666666666,1.0
0.326,1.0
0.3263333333333333,1.0
0.32666666666666666,1.0
0.327,1.0
0.3273333333333333,1.0
0.32766666666666666,1.0
0.328,1.0
0.3283333333333333,1.0
0.32866666666666666,1.0
0.329,1.0
0.3293333333333333,1.0
0.32966666666666666,1.0
0.33,1.0
0.3303333333333333,1.0
0.33066666666666666,1.0
0.331,1.0
0.3313333333333333,1.0
0.33166666666666667,1.0
0.332,1.0
0.3323333333333333,1.0
0.33266666666666667,1.0
0.333,1.0
0.3333333333333333,1.0
0.33366666666666667,1.0
0.334,1.0
0.3343333333333333,1.0
0.33466666666666667,1.0
0.335,1.0
0.3353333333333333,1.0
0.33566666666666667,1.0
0.336,1.0
0.3363333333333333,1.0
0.33666666666666667,1.0
0.337,1.0
0.3373333333333333,1.0
0.33766666666666667,1.0
0.338,1.0
0.3383333333333333,1.0
0.33866666666666667,1.0
0.339,1.0
0.3393333333333333,1.0
0.3396666666666667,1.0
0.34,1.0
0.3403333333333333,1.0
0.3406666666666667,1.0
0.341,1.0
0.3413333333333333,1.0
0.3416666666666667,1.0
0.342,1.0
0.3423333333333333,1.0
0.3426666666666667,1.0
0.343,1.0
0.3433333333333333,1.0
0.3436666666666667,1.0
0.344,1.0
0.3443333333333333,1.0
0.3446666666666667,1.0
0.345,1.0
0.3453333333333333,1.0
0.3456666666666667,1.0
0.346,1.0
0.3463333333333333,1.0
0.3466666666666667,1.0
0.347,1.0
0.3473333333333333,1.0
0.3476666666666667,1.0
0.348,1.0
0.34833333333333333,1.0
0.3486666666666667,1.0
0.349,1.0
0.34933333333333333,1.0
0.3496666666666667,1.0
0.35,1.0
0.35033333333333333,1.0
0.3506666666666667,1.0
0.351,1.0
0.35133333333333333,1.0
0.3516666666666667,1.0
0.352,1.0
0.35233333333333333,1.0
0.3526666666666667,1.0
0.353,1.0
0.35333333333333333,1.0
0.3536666666666667,1.0
0.354,1.0
0.35433333333333333,1.0
0.3546666666666667,1.0
0.355,1.0
0.35533333333333333,1.0
0.3556666666666667,1.0
0.356,1.0
0.35633333333333334,1.0
0.3566666666666667,1.0
0.357,1.0
0.35733333333333334,1.0
0.3576666666666667,1.0
0.358,1.0
0.35833333333333334,1.0
0.3586666666666667,1.0
0.359,1.0
0.35933333333333334,1.0
0.3596666666666667,1.0
0.36,1.0
0.36033333333333334,1.0
0.3606666666666667,1.0
0.361,1.0
0.36133333333333334,1.0
0.3616666666666667,1.0
0.362,1.0
0.36233333333333334,1.0
0.3626666666666667,1.0
0.363,1.0
0.36333333333333334,1.0
0.3636666666666667,1.0
0.364,1.0
0.36433333333333334,1.0
0.36466666666666664,1.0
0.365,1.0
0.36533333333333334,1.0
0.36566666666666664,1.0
0.366,1.0
0.36633333333333334,1.0
0.36666666666666664,1.0
0.367,1.0
0.36733333333333335,1.0
0.36766666666666664,1.0
0.368,1.0
0.36833333333333335,1.0
0.36866666666666664,1.0
0.369,1.0
0.36933333333333335,1.0
0.36966666666666664,1.0
0.37,1.0
0.37033333333333335,1.0
0.37066666666666664,1.0
0.371,1.0
0.37133333333333335,1.0
0.37166666666666665,1.0
0.372,1.0
0.37233333333333335,1.0
0.37266666666666665,1.0
0.373,1.0
0.37333333333333335,1.0
0.37366666666666665,1.0
0.374,1.0
0.37433333333333335,1.0
0.37466666666666665,1.0
0.375,1.0
0.37533333333333335,1.0
0.37566666666666665,1.0
0.376,1.0
0.37633333333333335,1.0
0.37666666666666665,1.0
0.377,1.0
0.37733333333333335,1.0
0.37766666666666665,1.0
0.378,1.0
0.37833333333333335,1.0
0.37866666666666665,1.0
0.379,1.0
0.37933333333333336,1.0
0.37966666666666665,1.0
0.38,1.0
0.38033333333333336,1.0
0.38066666666666665,1.0
0.381,1.0
0.38133333333333336,1.0
0.38166666666666665,1.0
0.382,1.0
0.38233333333333336,1.0
0.38266666666666665,1.0
0.383,1.0
0.38333333333333336,1.0
0.38366666666666666,1.0
0.384,1.0
0.38433333333333336,1.0
0.38466666666666666,1.0
0.385,1.0
0.38533333333333336,1.0
0.38566666666666666,1.0
0.386,1.0
0.3863333333333333,1.0
0.38666666666666666,1.0
0.387,1.0
0.3873333333333333,1.0
0.38766666666666666,1.0
0.388,1.0
0.3883333333333333,1.0
0.38866666666666666,1.0
0.389,1.0
0.3893333333333333,1.0
0.38966666666666666,1.0
0.39,1.0
0.3903333333333333,1.0
0.39066666666666666,1.0
0.391,1.0
0.3913333333333333,1.0
0.39166666666666666,1.0
0.392,1.0
0.3923333333333333,1.0
0.39266666666666666,1.0
0.393,1.0
0.3933333333333333,1.0
0.39366666666666666,1.0
0.394,1.0
0.3943333333333333,1.0
0.39466666666666667,1.0
0.395,1.0
0.3953333333333333,1.0
0.39566666666666667,1.0
0.396,1.0
0.3963333333333333,1.0
0.39666666666666667,1.0
0.397,1.0
0.3973333333333333,1.0
0.39766666666666667,1.0
0.398,1.0
0.3983333333333333,1.0
0.39866666666666667,1.0
0.399,1.0
0.3993333333333333,1.0
0.39966666666666667,1.0
0.4,1.0
0.4003333333333333,1.0
0.40066666666666667,1.0
0.401,1.0
0.4013333333333333,1.0
0.40166666666666667,1.0
0.402,1.0
0.4023333333333333,1.0
0.4026666666666667,1.0
0.403,1.0
0.4033333333333333,1.0
0.4036666666666667,1.0
0.404,1.0
0.4043333333333333,1.0
0.4046666666666667,1.0
0.405,1.0
0.4053333333333333,1.0
0.4056666666666667,1.0
0.406,1.0
0.4063333333333333,1.0
0.4066666666666667,1.0
0.407,1.0
0.4073333333333333,1.0
0.4076666666666667,1.0
0.408,1.0
0.4083333333333333,1.0
0.4086666666666667,1.0
0.409,1.0
0.4093333333333333,1.0
0.4096666666666667,1.0
0.41,1.0
0.4103333333333333,1.0
0.4106666666666667,1.0
0.411,1.0
0.41133333333333333,1.0
0.4116666666666667,1.0
0.412,1.0
0.41233333333333333,1.0
0.4126666666666667,1.0
0.413,1.0
0.41333333333333333,1.0
0.4136666666666667,1.0
0.414,1.0
0.41433333333333333,1.0
0.4146666666666667,1.0
0.415,1.0
0.41533333333333333,1.0
0.4156666666666667,1.0
0.416,1.0
0.41633333333333333,1.0
0.4166666666666667,1.0
0.417,1.0
0.41733333333333333,1.0
0.4176666666666667,1.0
0.418,1.0
0.41833333333333333,1.0
0.4186666666666667,1.0
0.419,1.0
0.41933333333333334,1.0
0.4196666666666667,1.0
0.42,1.0
0.42033333333333334,1.0
0.4206666666666667,1.0
0.421,1.0
0.42133333333333334,1.0
0.4216666666666667,1.0
0.422,1.0
0.42233333333333334,1.0
0.4226666666666667,1.0
0.423,1.0
0.42333333333333334,1.0
0.4236666666666667,1.0
0.424,1.0
0.42433333333333334,1.0
0.4246666666666667,1.0
0.425,1.0
0.42533333333333334,1.0
0.4256666666666667,1.0
0.426,1.0
0.42633333333333334,1.0
0.4266666666666667,1.0
0.427,1.0
0.42733333333333334,1.0
0.42766666666666664,1.0
0.428,1.0
0.42833333333333334,1.0
0.42866666666666664,1.0
0.429,1.0
0.42933333333333334,1.0
0.42966666666666664,1.0
0.43,1.0
0.43033333333333335,1.0
0.43066666666666664,1.0
0.431,1.0
0.43133333333333335,1.0
0.43166666666666664,1.0
0.432,1.0
0.43233333333333335,1.0
0.43266666666666664,1.0
0.433,1.0
0.43333333333333335,1.0
0.43366666666666664,1.0
0.434,1.0
0.43433333333333335,1.0
0.43466666666666665,1.0
0.435,1.0
0.43533333333333335,1.0
0.43566666666666665,1.0
0.436,1.0
0.43633333333333335,1.0
0.43666666666666665,1.0
0.437,1.0
0.43733333333333335,1.0
0.43766666666666665,1.0
0.438,1.0
0.43833333333333335,1.0
0.43866666666666665,1.0
0.439,1.0
0.43933333333333335,1.0
0.43966666666666665,1.0
0.44,1.0
0.44033333333333335,1.0
0.44066666666666665,1.0
0.441,1.0
0.44133333333333336,1.0
0.44166666666666665,1.0
0.442,1.0
0.44233333333333336,1.0
0.44266666666666665,1.0
0.443,1.0
0.44333333333333336,1.0
0.44366666666666665,1.0
0.444,1.0
0.44433333333333336,1.0
0.44466666666666665,1.0
0.445,1.0
0.44533333333333336,1.0
0.44566666666666666,1.0
0.446,1.0
0.44633333333333336,1.0
0.44666666666666666,1.0
0.447,1.0
0.44733333333333336,1.0
0.44766666666666666,1.0
0.448,1.0
0.4483333333333333,1.0
0.44866666666666666,1.0
0.449,1.0
0.4493333333333333,1.0
0.44966666666666666,1.0
0.45,1.0
0.4503333333333333,1.0
0.45066666666666666,1.0
0.451,1.0
0.4513333333333333,1.0
0.45166666666666666,1.0
0.452,1.0
0.4523333333333333,1.0
0.45266666666666666,1.0
0.453,1.0
0.4533333333333333,1.0
0.45366666666666666,1.0
0.454,1.0
0.4543333333333333,1.0
0.45466666666666666,1.0
0.455,1.0
0.4553333333333333,1.0
0.45566666666666666,1.0
0.456,1.0
0.4563333333333333,1.0
0.45666666666666667,1.0
0.457,1.0
0.4573333333333333,1.0
0.45766666666666667,1.0
0.458,1.0
0.4583333333333333,1.0
0.45866666666666667,1.0
0.459,1.0
0.4593333333333333,1.0
0.45966666666666667,1.0
0.46,1.0
0.4603333333333333,1.0
0.46066666666666667,1.0
0.461,1.0
0.4613333333333333,1.0
0.46166666666666667,1.0
0.462,1.0
0.4623333333333333,1.0
0.46266666666666667,1.0
0.463,1.0
0.4633333333333333,1.0
0.46366666666666667,1.0
0.464,1.0
0.4643333333333333,1.0
0.4646666666666667,1.0
0.465,1.0
0.4653333333333333,1.0
0.4656666666666667,1.0
0.466,1.0
0.4663333333333333,1.0
0.4666666666666667,1.0
0.467,1.0
0.4673333333333333,1.0
0.4676666666666667,1.0
0.468,1.0
0.4683333333333333,1.0
0.4686666666666667,1.0
0.469,1.0
0.4693333333333333,1.0
0.4696666666666667,1.0
0.47,1.0
0.4703333333333333,1.0
0.4706666666666667,1.0
0.471,1.0
0.4713333333333333,1.0
0.4716666666666667,1.0
0.472,1.0
0.4723333333333333,1.0
0.4726666666666667,1.0
0.473,1.0
0.47333333333333333,1.0
0.4736666666666667,1.0
0.474,1.0
0.47433333333333333,1.0
0.4746666666666667,1.0
0.475,1.0
0.47533333333333333,1.0
0.4756666666666667,1.0
0.476,1.0
0.47633333333333333,1.0
0.4766666666666667,1.0
0.477,1.0
0.47733333333333333,1.0
0.4776666666666667,1.0
0.478,1.0
0.47833333333333333,1.0
0.4786666666666667,1.0
0.479,1.0
0.47933333333333333,1.0
0.4796666666666667,1.0
0.48,1.0
0.48033333333333333,1.0
0.4806666666666667,1.0
0.481,1.0
0.48133333333333334,1.0
0.4816666666666667,1.0
0.482,1.0
0.48233333333333334,1.0
0.4826666666666667,1.0
0.483,1.0
0.48333333333333334,1.0
0.4836666666666667,1.0
0.484,1.0
0.48433333333333334,1.0
0.4846666666666667,1.0
0.485,1.0
0.48533333333333334,1.0
0.4856666666666667,1.0
0.486,1.0
0.48633333333333334,1.0
0.4866666666666667,1.0
0.487,1.0
0.48733333333333334,1.0
0.4876666666666667,1.0
0.488,1.0
0.48833333333333334,1.0
0.4886666666666667,1.0
0.489,1.0
0.48933333333333334,1.0
0.48966666666666664,1.0
0.49,1.0
0.49033333333333334,1.0
0.49066666666666664,1.0
0.491,1.0
0.49133333333333334,1.0
0.49166666666666664,1.0
0.492,1.0
0.49233333333333335,1.0
0.49266666666666664,1.0
0.493,1.0
0.49333333333333335,1.0
0.49366666666666664,1.0
0.494,1.0
0.49433333333333335,1.0
0.49466666666666664,1.0
0.495,1.0
0.49533333333333335,1.0
0.49566666666666664,1.0
0.496,1.0
0.49633333333333335,1.0
0.49666666666666665,1.0
0.497,1.0
0.49733333333333335,1.0
0.49766666666666665,1.0
0.498,1.0
0.49833333333333335,1.0
0.49866666666666665,1.0
0.499,1.0
0.49933333333333335,1.0
0.49966666666666665,1.0
0.5,1.0
0.5003333333333333,1.0
0.5006666666666667,1.0
0.501,1.0
0.5013333333333333,1.0
0.5016666666666667,1.0
0.502,1.0
0.5023333333333333,1.0
0.5026666666666667,1.0
0.503,1.0
0.5033333333333333,1.0
0.5036666666666667,1.0
0.504,1.0
0.5043333333333333,1.0
0.5046666666666667,1.0
0.505,1.0
0.5053333333333333,1.0
0.5056666666666667,1.0
0.506,1.0
0.5063333333333333,1.0
0.5066666666666667,1.0
0.507,1.0
0.5073333333333333,1.0
0.5076666666666667,1.0
0.508,1.0
0.5083333333333333,1.0
0.5086666666666667,1.0
0.509,1.0
0.5093333333333333,1.0
0.5096666666666667,1.0
0.51,1.0
0.5103333333333333,1.0
0.5106666666666667,1.0
0.511,1.0
0.5113333333333333,1.0
0.5116666666666667,1.0
0.512,1.0
0.5123333333333333,1.0
0.5126666666666667,1.0
0.513,1.0
0.5133333333333333,1.0
0.5136666666666667,1.0
0.514,1.0
0.5143333333333333,1.0
0.5146666666666667,1.0
0.515,1.0
0.5153333333333333,1.0
0.5156666666666667,1.0
0.516,1.0
0.5163333333333333,1.0
0.5166666666666667,1.0
0.517,1.0
0.5173333333333333,1.0
0.5176666666666667,1.0
0.518,1.0
0.5183333333333333,1.0
0.5186666666666667,1.0
0.519,1.0
0.5193333333333333,1.0
0.5196666666666667,1.0
0.52,1.0
0.5203333333333333,1.0
0.5206666666666667,1.0
0.521,1.0
0.5213333333333333,1.0
0.5216666666666666,1.0
0.522,1.0
0.5223333333333333,1.0
0.5226666666666666,1.0
0.523,1.0
0.5233333333333333,1.0
0.5236666666666666,1.0
0.524,1.0
0.5243333333333333,1.0
0.5246666666666666,1.0
0.525,1.0
0.5253333333333333,1.0
0.5256666666666666,1.0
0.526,1.0
0.5263333333333333,1.0
0.5266666666666666,1.0
0.527,1.0
0.5273333333333333,1.0
0.5276666666666666,1.0
0.528,1.0
0.5283333333333333,1.0
0.5286666666666666,1.0
0.529,1.0
0.5293333333333333,1.0
0.5296666666666666,1.0
0.53,1.0
0.5303333333333333,1.0
0.5306666666666666,1.0
0.531,1.0
0.5313333333333333,1.0
0.5316666666666666,1.0
0.532,1.0
0.5323333333333333,1.0
0.5326666666666666,1.0
0.533,1.0
0.5333333333333333,1.0
0.5336666666666666,1.0
0.534,1.0
0.5343333333333333,1.0
0.5346666666666666,1.0
0.535,1.0
0.5353333333333333,1.0
0.5356666666666666,1.0
0.536,1.0
0.5363333333333333,1.0
0.5366666666666666,1.0
0.537,1.0
0.5373333333333333,1.0
0.5376666666666666,1.0
0.538,1.0
0.5383333333333333,1.0
0.5386666666666666,1.0
0.539,1.0
0.5393333333333333,1.0
0.5396666666666666,1.0
0.54,1.0
0.5403333333333333,1.0
0.5406666666666666,1.0
0.541,1.0
0.5413333333333333,1.0
0.5416666666666666,1.0
0.542,1.0
0.5423333333333333,1.0
0.5426666666666666,1.0
0.543,1.0
0.5433333333333333,1.0
0.5436666666666666,1.0
0.544,1.0
0.5443333333333333,1.0
0.5446666666666666,1.0
0.545,1.0
0.5453333333333333,1.0
0.5456666666666666,1.0
0.546,1.0
0.5463333333333333,1.0
0.5466666666666666,1.0
0.547,1.0
0.5473333333333333,1.0
0.5476666666666666,1.0
0.548,1.0
0.5483333333333333,1.0
0.5486666666666666,1.0
0.549,1.0
0.5493333333333333,1.0
0.5496666666666666,1.0
0.55,1.0
0.5503333333333333,1.0
0.5506666666666666,1.0
0.551,1.0
0.5513333333333333,1.0
0.5516666666666666,1.0
0.552,1.0
0.5523333333333333,1.0
0.5526666666666666,1.0
0.553,1.0
0.5533333333333333,1.0
0.5536666666666666,1.0
0.554,1.0
0.5543333333333333,1.0
0.5546666666666666,1.0
0.555,1.0
0.5553333333333333,1.0
0.5556666666666666,1.0
0.556,1.0
0.5563333333333333,1.0
0.5566666666666666,1.0
0.557,1.0
0.5573333333333333,1.0
0.5576666666666666,1.0
0.558,1.0
0.5583333333333333,1.0
0.5586666666666666,1.0
0.559,1.0
0.5593333333333333,1.0
0.5596666666666666,1.0
0.56,1.0
0.5603333333333333,1.0
0.5606666666666666,1.0
0.561,1.0
0.5613333333333334,1.0
0.5616666666666666,1.0
0.562,1.0
0.5623333333333334,1.0
0.5626666666666666,1.0
0.563,1.0
0.5633333333333334,1.0
0.5636666666666666,1.0
0.564,1.0
0.5643333333333334,1.0
0.5646666666666667,1.0
0.565,1.0
0.5653333333333334,1.0
0.5656666666666667,1.0
0.566,1.0
0.5663333333333334,1.0
0.5666666666666667,1.0
0.567,1.0
0.5673333333333334,1.0
0.5676666666666667,1.0
0.568,1.0
0.5683333333333334,1.0
0.5686666666666667,1.0
0.569,1.0
0.5693333333333334,1.0
0.5696666666666667,1.0
0.57,1.0
0.5703333333333334,1.0
0.5706666666666667,1.0
0.571,1.0
0.5713333333333334,1.0
0.5716666666666667,1.0
0.572,1.0
0.5723333333333334,1.0
0.5726666666666667,1.0
0.573,1.0
0.5733333333333334,1.0
0.5736666666666667,1.0
0.574,1.0
0.5743333333333334,1.0
0.5746666666666667,1.0
0.575,1.0
0.5753333333333334,1.0
0.5756666666666667,1.0
0.576,1.0
0.5763333333333334,1.0
0.5766666666666667,1.0
0.577,1.0
0.5773333333333334,1.0
0.5776666666666667,1.0
0.578,1.0
0.5783333333333334,1.0
0.5786666666666667,1.0
0.579,1.0
0.5793333333333334,1.0
0.5796666666666667,1.0
0.58,1.0
0.5803333333333334,1.0
0.5806666666666667,1.0
0.581,1.0
0.5813333333333334,1.0
0.5816666666666667,1.0
0.582,1.0
0.5823333333333334,1.0
0.5826666666666667,1.0
0.583,1.0
0.5833333333333334,1.0
0.5836666666666667,1.0
0.584,1.0
0.5843333333333334,1.0
0.5846666666666667,1.0
0.585,1.0
0.5853333333333334,1.0
0.5856666666666667,1.0
0.586,1.0
0.5863333333333334,1.0
0.5866666666666667,1.0
0.587,1.0
0.5873333333333334,1.0
0.5876666666666667,1.0
0.588,1.0
0.5883333333333334,1.0
0.5886666666666667,1.0
0.589,1.0
0.5893333333333334,1.0
0.5896666666666667,1.0
0.59,1.0
0.5903333333333334,1.0
0.5906666666666667,1.0
0.591,1.0
0.5913333333333334,1.0
0.5916666666666667,1.0
0.592,1.0
0.5923333333333334,1.0
0.5926666666666667,1.0
0.593,1.0
0.5933333333333334,1.0
0.5936666666666667,1.0
0.594,1.0
0.5943333333333334,1.0
0.5946666666666667,1.0
0.595,1.0
0.5953333333333334,1.0
0.5956666666666667,1.0
0.596,1.0
0.5963333333333334,1.0
0.5966666666666667,1.0
0.597,1.0
0.5973333333333334,1.0
0.5976666666666667,1.0
0.598,1.0
0.5983333333333334,1.0
0.5986666666666667,1.0
0.599,1.0
0.5993333333333334,1.0
0.5996666666666667,1.0
0.6,1.0
0.6003333333333334,1.0
0.6006666666666667,1.0
0.601,1.0
0.6013333333333334,1.0
0.6016666666666667,1.0
0.602,1.0
0.6023333333333334,1.0
0.6026666666666667,1.0
0.603,1.0
0.6033333333333334,1.0
0.6036666666666667,1.0
0.604,1.0
0.6043333333333333,1.0
0.6046666666666667,1.0
0.605,1.0
0.6053333333333333,1.0
0.6056666666666667,1.0
0.606,1.0
0.6063333333333333,1.0
0.6066666666666667,1.0
0.607,1.0
0.6073333333333333,1.0
0.6076666666666667,1.0
0.608,1.0
0.6083333333333333,1.0
0.6086666666666667,1.0
0.609,1.0
0.6093333333333333,1.0
0.6096666666666667,1.0
0.61,1.0
0.6103333333333333,1.0
0.6106666666666667,1.0
0.611,1.0
0.6113333333333333,1.0
0.6116666666666667,1.0
0.612,1.0
0.6123333333333333,1.0
0.6126666666666667,1.0
0.613,1.0
0.6133333333333333,1.0
0.6136666666666667,1.0
0.614,1.0
0.6143333333333333,1.0
0.6146666666666667,1.0
0.615,1.0
0.6153333333333333,1.0
0.6156666666666667,1.0
0.616,1.0
0.6163333333333333,1.0
0.6166666666666667,1.0
0.617,1.0
0.6173333333333333,1.0
0.6176666666666667,1.0
0.618,1.0
0.6183333333333333,1.0
0.6186666666666667,1.0
0.619,1.0
0.6193333333333333,1.0
0.6196666666666667,1.0
0.62,1.0
0.6203333333333333,1.0
0.6206666666666667,1.0
0.621,1.0
0.6213333333333333,1.0
0.6216666666666667,1.0
0.622,1.0
0.6223333333333333,1.0
0.6226666666666667,1.0
0.623,1.0
0.6233333333333333,1.0
0.6236666666666667,1.0
0.624,1.0
0.6243333333333333,1.0
0.6246666666666667,1.0
0.625,1.0
0.6253333333333333,1.0
0.6256666666666667,1.0
0.626,1.0
0.6263333333333333,1.0
0.6266666666666667,1.0
0.627,1.0
0.6273333333333333,1.0
0.6276666666666667,1.0
0.628,1.0
0.6283333333333333,1.0
0.6286666666666667,1.0
0.629,1.0
0.6293333333333333,1.0
0.6296666666666667,1.0
0.63,1.0
0.6303333333333333,1.0
0.6306666666666667,1.0
0.631,1.0
0.6313333333333333,1.0
0.6316666666666667,1.0
0.632,1.0
0.6323333333333333,1.0
0.6326666666666667,1.0
0.633,1.0
0.6333333333333333,1.0
0.6336666666666667,1.0
0.634,1.0
0.6343333333333333,1.0
0.6346666666666667,1.0
0.635,1.0
0.6353333333333333,1.0
0.6356666666666667,1.0
0.636,1.0
0.6363333333333333,1.0
0.6366666666666667,1.0
0.637,1.0
0.6373333333333333,1.0
0.6376666666666667,1.0
0.638,1.0
0.6383333333333333,1.0
0.6386666666666667,1.0
0.639,1.0
0.6393333333333333,1.0
0.6396666666666667,1.0
0.64,1.0
0.6403333333333333,1.0
0.6406666666666667,1.0
0.641,1.0
0.6413333333333333,1.0
0.6416666666666667,1.0
0.642,1.0
0.6423333333333333,1.0
0.6426666666666667,1.0
0.643,1.0
0.6433333333333333,1.0
0.6436666666666667,1.0
0.644,1.0
0.6443333333333333,1.0
0.6446666666666667,1.0
0.645,1.0
0.6453333333333333,1.0
0.6456666666666667,1.0
0.646,1.0
0.6463333333333333,1.0
0.6466666666666666,1.0
0.647,1.0
0.6473333333333333,1.0
0.6476666666666666,1.0
0.648,1.0
0.6483333333333333,1.0
0.6486666666666666,1.0
0.649,1.0
0.6493333333333333,1.0
0.6496666666666666,1.0
0.65,1.0
0.6503333333333333,1.0
0.6506666666666666,1.0
0.651,1.0
0.6513333333333333,1.0
0.6516666666666666,1.0
0.652,1.0
0.6523333333333333,1.0
0.6526666666666666,1.0
0.653,1.0
0.6533333333333333,1.0
0.6536666666666666,1.0
0.654,1.0
0.6543333333333333,1.0
0.6546666666666666,1.0
0.655,1.0
0.6553333333333333,1.0
0.6556666666666666,1.0
0.656,1.0
0.6563333333333333,1.0
0.6566666666666666,1.0
0.657,1.0
0.6573333333333333,1.0
0.6576666666666666,1.0
0.658,1.0
0.6583333333333333,1.0
0.6586666666666666,1.0
0.659,1.0
0.6593333333333333,1.0
0.6596666666666666,1.0
0.66,1.0
0.6603333333333333,1.0
0.6606666666666666,1.0
0.661,1.0
0.6613333333333333,1.0
0.6616666666666666,1.0
0.662,1.0
0.6623333333333333,1.0
0.6626666666666666,1.0
0.663,1.0
0.6633333333333333,1.0
0.6636666666666666,1.0
0.664,1.0
0.6643333333333333,1.0
0.6646666666666666,1.0
0.665,1.0
0.6653333333333333,1.0
0.6656666666666666,1.0
0.666,1.0
0.6663333333333333,1.0
0.6666666666666666,1.0
0.667,1.0
0.6673333333333333,1.0
0.6676666666666666,1.0
0.668,1.0
0.6683333333333333,1.0
0.6686666666666666,1.0
0.669,1.0
0.6693333333333333,1.0
0.6696666666666666,1.0
0.67,1.0
0.6703333333333333,1.0
0.6706666666666666,1.0
0.671,1.0
0.6713333333333333,1.0
0.6716666666666666,1.0
0.672,1.0
0.6723333333333333,1.0
0.6726666666666666,1.0
0.673,1.0
0.6733333333333333,1.0
0.6736666666666666,1.0
0.674,1.0
0.6743333333333333,1.0
0.6746666666666666,1.0
0.675,1.0
0.6753333333333333,1.0
0.6756666666666666,1.0
0.676,1.0
0.6763333333333333,1.0
0.6766666666666666,1.0
0.677,1.0
0.6773333333333333,1.0
0.6776666666666666,1.0
0.678,1.0
0.6783333333333333,1.0
0.6786666666666666,1.0
0.679,1.0
0.6793333333333333,1.0
0.6796666666666666,1.0
0.68,1.0
0.6803333333333333,1.0
0.6806666666666666,1.0
0.681,1.0
0.6813333333333333,1.0
0.6816666666666666,1.0
0.682,1.0
0.6823333333333333,1.0
0.6826666666666666,1.0
0.683,1.0
0.6833333333333333,1.0
0.6836666666666666,1.0
0.684,1.0
0.6843333333333333,1.0
0.6846666666666666,1.0
0.685,1.0
0.6853333333333333,1.0
0.6856666666666666,1.0
0.686,1.0
0.6863333333333334,1.0
0.6866666666666666,1.0
0.687,1.0
0.6873333333333334,1.0
0.6876666666666666,1.0
0.688,1.0
0.6883333333333334,1.0
0.6886666666666666,1.0
0.689,1.0
0.6893333333333334,1.0
0.6896666666666667,1.0
0.69,1.0
0.6903333333333334,1.0
0.6906666666666667,1.0
0.691,1.0
0.6913333333333334,1.0
0.6916666666666667,1.0
0.692,1.0
0.6923333333333334,1.0
0.6926666666666667,1.0
0.693,1.0
0.6933333333333334,1.0
0.6936666666666667,1.0
0.694,1.0
0.6943333333333334,1.0
0.6946666666666667,1.0
0.695,1.0
0.6953333333333334,1.0
0.6956666666666667,1.0
0.696,1.0
0.6963333333333334,1.0
0.6966666666666667,1.0
0.697,1.0
0.6973333333333334,1.0
0.6976666666666667,1.0
0.698,1.0
0.6983333333333334,1.0
0.6986666666666667,1.0
0.699,1.0
0.6993333333333334,1.0
0.6996666666666667,1.0
0.7,1.0
0.7003333333333334,1.0
0.7006666666666667,1.0
0.701,1.0
0.7013333333333334,1.0
0.7016666666666667,1.0
0.702,1.0
0.7023333333333334,1.0
0.7026666666666667,1.0
0.703,1.0
0.7033333333333334,1.0
0.7036666666666667,1.0
0.704,1.0
0.7043333333333334,1.0
0.7046666666666667,1.0
0.705,1.0
0.7053333333333334,1.0
0.7056666666666667,1.0
0.706,1.0
0.7063333333333334,1.0
0.7066666666666667,1.0
0.707,1.0
0.7073333333333334,1.0
0.7076666666666667,1.0
0.708,1.0
0.7083333333333334,1.0
0.7086666666666667,1.0
0.709,1.0
0.7093333333333334,1.0
0.7096666666666667,1.0
0.71,1.0
0.7103333333333334,1.0
0.7106666666666667,1.0
0.711,1.0
0.7113333333333334,1.0
0.7116666666666667,1.0
0.712,1.0
0.7123333333333334,1.0
0.7126666666666667,1.0
0.713,1.0
0.7133333333333334,1.0
0.7136666666666667,1.0
0.714,1.0
0.7143333333333334,1.0
0.7146666666666667,1.0
0.715,1.0
0.7153333333333334,1.0
0.7156666666666667,1.0
0.716,1.0
0.7163333333333334,1.0
0.7166666666666667,1.0
0.717,1.0
0.7173333333333334,1.0
0.7176666666666667,1.0
0.718,1.0
0.7183333333333334,1.0
0.7186666666666667,1.0
0.719,1.0
0.7193333333333334,1.0
0.7196666666666667,1.0
0.72,1.0
0.7203333333333334,1.0
0.7206666666666667,1.0
0.721,1.0
0.7213333333333334,1.0
0.7216666666666667,1.0
0.722,1.0
0.7223333333333334,1.0
0.7226666666666667,1.0
0.723,1.0
0.7233333333333334,1.0
0.7236666666666667,1.0
0.724,1.0
0.7243333333333334,1.0
0.7246666666666667,1.0
0.725,1.0
0.7253333333333334,1.0
0.7256666666666667,1.0
0.726,1.0
0.7263333333333334,1.0
0.7266666666666667,1.0
0.727,1.0
0.7273333333333334,1.0
0.7276666666666667,1.0
0.728,1.0
0.7283333333333334,1.0
0.7286666666666667,1.0
0.729,1.0
0.7293333333333333,1.0
0.7296666666666667,1.0
0.73,1.0
0.7303333333333333,1.0
0.7306666666666667,1.0
0.731,1.0
0.7313333333333333,1.0
0.7316666666666667,1.0
0.732,1.0
0.7323333333333333,1.0
0.7326666666666667,1.0
0.733,1.0
0.7333333333333333,1.0
0.7336666666666667,1.0
0.734,1.0
0.7343333333333333,1.0
0.7346666666666667,1.0
0.735,1.0
0.7353333333333333,1.0
0.7356666666666667,1.0
0.736,1.0
0.7363333333333333,1.0
0.7366666666666667,1.0
0.737,1.0
0.7373333333333333,1.0
0.7376666666666667,1.0
0.738,1.0
0.7383333333333333,1.0
0.7386666666666667,1.0
0.739,1.0
0.7393333333333333,1.0
0.7396666666666667,1.0
0.74,1.0
0.7403333333333333,1.0
0.7406666666666667,1.0
0.741,1.0
0.7413333333333333,1.0
0.7416666666666667,1.0
0.742,1.0
0.7423333333333333,1.0
0.7426666666666667,1.0
0.743,1.0
0.7433333333333333,1.0
0.7436666666666667,1.0
0.744,1.0
0.7443333333333333,1.0
0.7446666666666667,1.0
0.745,1.0
0.7453333333333333,1.0
0.7456666666666667,1.0
0.746,1.0
0.7463333333333333,1.0
0.7466666666666667,1.0
0.747,1.0
0.7473333333333333,1.0
0.7476666666666667,1.0
0.748,1.0
0.7483333333333333,1.0
0.7486666666666667,1.0
0.749,1.0
0.7493333333333333,1.0
0.7496666666666667,1.0
0.75,1.0
0.7503333333333333,1.0
0.7506666666666667,1.0
0.751,1.0
0.7513333333333333,1.0
0.7516666666666667,1.0
0.752,1.0
0.7523333333333333,1.0
0.7526666666666667,1.0
0.753,1.0
0.7533333333333333,1.0
0.7536666666666667,1.0
0.754,1.0
0.7543333333333333,1.0
0.7546666666666667,1.0
0.755,1.0
0.7553333333333333,1.0
0.7556666666666667,1.0
0.756,1.0
0.7563333333333333,1.0
0.7566666666666667,1.0
0.757,1.0
0.7573333333333333,1.0
0.7576666666666667,1.0
0.758,1.0
0.7583333333333333,1.0
0.7586666666666667,1.0
0.759,1.0
0.7593333333333333,1.0
0.7596666666666667,1.0
0.76,1.0
0.7603333333333333,1.0
0.7606666666666667,1.0
0.761,1.0
0.7613333333333333,1.0
0.7616666666666667,1.0
0.762,1.0
0.7623333333333333,1.0
0.7626666666666667,1.0
0.763,1.0
0.7633333333333333,1.0
0.7636666666666667,1.0
0.764,1.0
0.7643333333333333,1.0
0.7646666666666667,1.0
0.765,1.0
0.7653333333333333,1.0
0.7656666666666667,1.0
0.766,1.0
0.7663333333333333,1.0
0.7666666666666667,1.0
0.767,1.0
0.7673333333333333,1.0
0.7676666666666667,1.0
0.768,1.0
0.7683333333333333,1.0
0.7686666666666667,1.0
0.769,1.0
0.7693333333333333,1.0
0.7696666666666667,1.0
0.77,1.0
0.7703333333333333,1.0
0.7706666666666667,1.0
0.771,1.0
0.7713333333333333,1.0
0.7716666666666666,1.0
0.772,1.0
0.7723333333333333,1.0
0.7726666666666666,1.0
0.773,1.0
0.7733333333333333,1.0
0.7736666666666666,1.0
0.774,1.0
0.7743333333333333,1.0
0.7746666666666666,1.0
0.775,1.0
0.7753333333333333,1.0
0.7756666666666666,1.0
0.776,1.0
0.7763333333333333,1.0
0.7766666666666666,1.0
0.777,1.0
0.7773333333333333,1.0
0.7776666666666666,1.0
0.778,1.0
0.7783333333333333,1.0
0.7786666666666666,1.0
0.779,1.0
0.7793333333333333,1.0
0.7796666666666666,1.0
0.78,1.0
0.7803333333333333,1.0
0.7806666666666666,1.0
0.781,1.0
0.7813333333333333,1.0
0.7816666666666666,1.0
0.782,1.0
0.7823333333333333,1.0
0.7826666666666666,1.0
0.783,1.0
0.7833333333333333,1.0
0.7836666666666666,1.0
0.784,1.0
0.7843333333333333,1.0
0.7846666666666666,1.0
0.785,1.0
0.7853333333333333,1.0
0.7856666666666666,1.0
0.786,1.0
0.7863333333333333,1.0
0.7866666666666666,1.0
0.787,1.0
0.7873333333333333,1.0
0.7876666666666666,1.0
0.788,1.0
0.7883333333333333,1.0
0.7886666666666666,1.0
0.789,1.0
0.7893333333333333,1.0
0.7896666666666666,1.0
0.79,1.0
0.7903333333333333,1.0
0.7906666666666666,1.0
0.791,1.0
0.7913333333333333,1.0
0.7916666666666666,1.0
0.792,1.0
0.7923333333333333,1.0
0.7926666666666666,1.0
0.793,1.0
0.7933333333333333,1.0
0.7936666666666666,1.0
0.794,1.0
0.7943333333333333,1.0
0.7946666666666666,1.0
0.795,1.0
0.7953333333333333,1.0
0.7956666666666666,1.0
0.796,1.0
0.7963333333333333,1.0
0.7966666666666666,1.0
0.797,1.0
0.7973333333333333,1.0
0.7976666666666666,1.0
0.798,1.0
0.7983333333333333,1.0
0.7986666666666666,1.0
0.799,1.0
0.7993333333333333,1.0
0.7996666666666666,1.0
0.8,1.0
0.8003333333333333,1.0
0.8006666666666666,1.0
0.801,1.0
0.8013333333333333,1.0
0.8016666666666666,1.0
0.802,1.0
0.8023333333333333,1.0
0.8026666666666666,1.0
0.803,1.0
0.8033333333333333,1.0
0.8036666666666666,1.0
0.804,1.0
0.8043333333333333,1.0
0.8046666666666666,1.0
0.805,1.0
0.8053333333333333,1.0
0.8056666666666666,1.0
0.806,1.0
0.8063333333333333,1.0
0.8066666666666666,1.0
0.807,1.0
0.8073333333333333,1.0
0.8076666666666666,1.0
0.808,1.0
0.8083333333333333,1.0
0.8086666666666666,1.0
0.809,1.0
0.8093333333333333,1.0
0.8096666666666666,1.0
0.81,1.0
0.8103333333333333,1.0
0.8106666666666666,1.0
0.811,1.0
0.8113333333333334,1.0
0.8116666666666666,1.0
0.812,1.0
0.8123333333333334,1.0
0.8126666666666666,1.0
0.813,1.0
0.8133333333333334,1.0
0.8136666666666666,1.0
0.814,1.0
0.8143333333333334,1.0
0.8146666666666667,1.0
0.815,1.0
0.8153333333333334,1.0
0.8156666666666667,1.0
0.816,1.0
0.8163333333333334,1.0
0.8166666666666667,1.0
0.817,1.0
0.8173333333333334,1.0
0.8176666666666667,1.0
0.818,1.0
0.8183333333333334,1.0
0.8186666666666667,1.0
0.819,1.0
0.8193333333333334,1.0
0.8196666666666667,1.0
0.82,1.0
0.8203333333333334,1.0
0.8206666666666667,1.0
0.821,1.0
0.8213333333333334,1.0
0.8216666666666667,1.0
0.822,1.0
0.8223333333333334,1.0
0.8226666666666667,1.0
0.823,1.0
0.8233333333333334,1.0
0.8236666666666667,1.0
0.824,1.0
0.8243333333333334,1.0
0.8246666666666667,1.0
0.825,1.0
0.8253333333333334,1.0
0.8256666666666667,1.0
0.826,1.0
0.8263333333333334,1.0
0.8266666666666667,1.0
0.827,1.0
0.8273333333333334,1.0
0.8276666666666667,1.0
0.828,1.0
0.8283333333333334,1.0
0.8286666666666667,1.0
0.829,1.0
0.8293333333333334,1.0
0.8296666666666667,1.0
0.83,1.0
0.8303333333333334,1.0
0.8306666666666667,1.0
0.831,1.0
0.8313333333333334,1.0
0.8316666666666667,1.0
0.832,1.0
0.8323333333333334,1.0
0.8326666666666667,1.0
0.833,1.0
0.8333333333333334,1.0
0.8336666666666667,1.0
0.834,1.0
0.8343333333333334,1.0
0.8346666666666667,1.0
0.835,1.0
0.8353333333333334,1.0
0.8356666666666667,1.0
0.836,1.0
0.8363333333333334,1.0
0.8366666666666667,1.0
0.837,1.0
0.8373333333333334,1.0
0.8376666666666667,1.0
0.838,1.0
0.8383333333333334,1.0
0.8386666666666667,1.0
0.839,1.0
0.8393333333333334,1.0
0.8396666666666667,1.0
0.84,1.0
0.8403333333333334,1.0
0.8406666666666667,1.0
0.841,1.0
0.8413333333333334,1.0
0.8416666666666667,1.0
0.842,1.0
0.8423333333333334,1.0
0.8426666666666667,1.0
0.843,1.0
0.8433333333333334,1.0
0.8436666666666667,1.0
0.844,1.0
0.8443333333333334,1.0
0.8446666666666667,1.0
0.845,1.0
0.8453333333333334,1.0
0.8456666666666667,1.0
0.846,1.0
0.8463333333333334,1.0
0.8466666666666667,1.0
0.847,1.0
0.8473333333333334,1.0
0.8476666666666667,1.0
0.848,1.0
0.8483333333333334,1.0
0.8486666666666667,1.0
0.849,1.0
0.8493333333333334,1.0
0.8496666666666667,1.0
0.85,1.0
0.8503333333333334,1.0
0.8506666666666667,1.0
0.851,1.0
0.8513333333333334,1.0
0.8516666666666667,1.0
0.852,1.0
0.8523333333333334,1.0
0.8526666666666667,1.0
0.853,1.0
0.8533333333333334,1.0
0.8536666666666667,1.0
0.854,1.0
0.8543333333333333,1.0
0.8546666666666667,1.0
0.855,1.0
0.8553333333333333,1.0
0.8556666666666667,1.0
0.856,1.0
0.8563333333333333,1.0
0.8566666666666667,1.0
0.857,1.0
0.8573333333333333,1.0
0.8576666666666667,1.0
0.858,1.0
0.8583333333333333,1.0
0.8586666666666667,1.0
0.859,1.0
0.8593333333333333,1.0
0.8596666666666667,1.0
0.86,1.0
0.8603333333333333,1.0
0.8606666666666667,1.0
0.861,1.0
0.8613333333333333,1.0
0.8616666666666667,1.0
0.862,1.0
0.8623333333333333,1.0
0.8626666666666667,1.0
0.863,1.0
0.8633333333333333,1.0
0.8636666666666667,1.0
0.864,1.0
0.8643333333333333,1.0
0.8646666666666667,1.0
0.865,1.0
0.8653333333333333,1.0
0.8656666666666667,1.0
0.866,1.0
0.8663333333333333,1.0
0.8666666666666667,1.0
0.867,1.0
0.8673333333333333,1.0
0.8676666666666667,1.0
0.868,1.0
0.8683333333333333,1.0
0.8686666666666667,1.0
0.869,1.0
0.8693333333333333,1.0
0.8696666666666667,1.0
0.87,1.0
0.8703333333333333,1.0
0.8706666666666667,1.0
0.871,1.0
0.8713333333333333,1.0
0.8716666666666667,1.0
0.872,1.0
0.8723333333333333,1.0
0.8726666666666667,1.0
0.873,1.0
0.8733333333333333,1.0
0.8736666666666667,1.0
0.874,1.0
0.8743333333333333,1.0
0.8746666666666667,1.0
0.875,1.0
0.8753333333333333,1.0
0.8756666666666667,1.0
0.876,1.0
0.8763333333333333,1.0
0.8766666666666667,1.0
0.877,1.0
0.8773333333333333,1.0
0.8776666666666667,1.0
0.878,1.0
0.8783333333333333,1.0
0.8786666666666667,1.0
0.879,1.0
0.8793333333333333,1.0
0.8796666666666667,1.0
0.88,1.0
0.8803333333333333,1.0
0.8806666666666667,1.0
0.881,1.0
0.8813333333333333,1.0
0.8816666666666667,1.0
0.882,1.0
0.8823333333333333,1.0
0.8826666666666667,1.0
0.883,1.0
0.8833333333333333,1.0
0.8836666666666667,1.0
0.884,1.0
0.8843333333333333,1.0
0.8846666666666667,1.0
0.885,1.0
0.8853333333333333,1.0
0.8856666666666667,1.0
0.886,1.0
0.8863333333333333,1.0
0.8866666666666667,1.0
0.887,1.0
0.8873333333333333,1.0
0.8876666666666667,1.0
0.888,1.0
0.8883333333333333,1.0
0.8886666666666667,1.0
0.889,1.0
0.8893333333333333,1.0
0.8896666666666667,1.0
0.89,1.0
0.8903333333333333,1.0
0.8906666666666667,1.0
0.891,1.0
0.8913333333333333,1.0
0.8916666666666667,1.0
0.892,1.0
0.8923333333333333,1.0
0.8926666666666667,1.0
0.893,1.0
0.8933333333333333,1.0
0.8936666666666667,1.0
0.894,1.0
0.8943333333333333,1.0
0.8946666666666667,1.0
0.895,1.0
0.8953333333333333,1.0
0.8956666666666667,1.0
0.896,1.0
0.8963333333333333,1.0
0.8966666666666666,1.0
0.897,1.0
0.8973333333333333,1.0
0.8976666666666666,1.0
0.898,1.0
0.8983333333333333,1.0
0.8986666666666666,1.0
0.899,1.0
0.8993333333333333,1.0
0.8996666666666666,1.0
0.9,1.0
0.9003333333333333,1.0
0.9006666666666666,1.0
0.901,1.0
0.9013333333333333,1.0
0.9016666666666666,1.0
0.902,1.0
0.9023333333333333,1.0
0.9026666666666666,1.0
0.903,1.0
0.9033333333333333,1.0
0.9036666666666666,1.0
0.904,1.0
0.9043333333333333,1.0
0.9046666666666666,1.0
0.905,1.0
0.9053333333333333,1.0
0.9056666666666666,1.0
0.906,1.0
0.9063333333333333,1.0
0.9066666666666666,1.0
0.907,1.0
0.9073333333333333,1.0
0.9076666666666666,1.0
0.908,1.0
0.9083333333333333,1.0
0.9086666666666666,1.0
0.909,1.0
0.9093333333333333,1.0
0.9096666666666666,1.0
0.91,1.0
0.9103333333333333,1.0
0.9106666666666666,1.0
0.911,1.0
0.9113333333333333,1.0
0.9116666666666666,1.0
0.912,1.0
0.9123333333333333,1.0
0.9126666666666666,1.0
0.913,1.0
0.9133333333333333,1.0
0.9136666666666666,1.0
0.914,1.0
0.9143333333333333,1.0
0.9146666666666666,1.0
0.915,1.0
0.9153333333333333,1.0
0.9156666666666666,1.0
0.916,1.0
0.9163333333333333,1.0
0.9166666666666666,1.0
0.917,1.0
0.9173333333333333,1.0
0.9176666666666666,1.0
0.918,1.0
0.9183333333333333,1.0
0.9186666666666666,1.0
0.919,1.0
0.9193333333333333,1.0
0.9196666666666666,1.0
0.92,1.0
0.9203333333333333,1.0
0.9206666666666666,1.0
0.921,1.0
0.9213333333333333,1.0
0.9216666666666666,1.0
0.922,1.0
0.9223333333333333,1.0
0.9226666666666666,1.0
0.923,1.0
0.9233333333333333,1.0
0.9236666666666666,1.0
0.924,1.0
0.9243333333333333,1.0
0.9246666666666666,1.0
0.925,1.0
0.9253333333333333,1.0
0.9256666666666666,1.0
0.926,1.0
0.9263333333333333,1.0
0.9266666666666666,1.0
0.927,1.0
0.9273333333333333,1.0
0.9276666666666666,1.0
0.928,1.0
0.9283333333333333,1.0
0.9286666666666666,1.0
0.929,1.0
0.9293333333333333,1.0
0.9296666666666666,1.0
0.93,1.0
0.9303333333333333,1.0
0.9306666666666666,1.0
0.931,1.0
0.9313333333333333,1.0
0.9316666666666666,1.0
0.932,1.0
0.9323333333333333,1.0
0.9326666666666666,1.0
0.933,1.0
0.9333333333333333,1.0
0.9336666666666666,1.0
0.934,1.0
0.9343333333333333,1.0
0.9346666666666666,1.0
0.935,1.0
0.9353333333333333,1.0
0.9356666666666666,1.0
0.936,1.0
0.9363333333333334,1.0
0.9366666666666666,1.0
0.937,1.0
0.9373333333333334,1.0
0.9376666666666666,1.0
0.938,1.0
0.9383333333333334,1.0
0.9386666666666666,1.0
0.939,1.0
0.9393333333333334,1.0
0.9396666666666667,1.0
0.94,1.0
0.9403333333333334,1.0
0.9406666666666667,1.0
0.941,1.0
0.9413333333333334,1.0
0.9416666666666667,1.0
0.942,1.0
0.9423333333333334,1.0
0.9426666666666667,1.0
0.943,1.0
0.9433333333333334,1.0
0.9436666666666667,1.0
0.944,1.0
0.9443333333333334,1.0
0.9446666666666667,1.0
0.945,1.0
0.9453333333333334,1.0
0.9456666666666667,1.0
0.946,1.0
0.9463333333333334,1.0
0.9466666666666667,1.0
0.947,1.0
0.9473333333333334,1.0
0.9476666666666667,1.0
0.948,1.0
0.9483333333333334,1.0
0.9486666666666667,1.0
0.949,1.0
0.9493333333333334,1.0
0.9496666666666667,1.0
0.95,1.0
0.9503333333333334,1.0
0.9506666666666667,1.0
0.951,1.0
0.9513333333333334,1.0
0.9516666666666667,1.0
0.952,1.0
0.9523333333333334,1.0
0.9526666666666667,1.0
0.953,1.0
0.9533333333333334,1.0
0.9536666666666667,1.0
0.954,1.0
0.9543333333333334,1.0
0.9546666666666667,1.0
0.955,1.0
0.9553333333333334,1.0
0.9556666666666667,1.0
0.956,1.0
0.9563333333333334,1.0
0.9566666666666667,1.0
0.957,1.0
0.9573333333333334,1.0
0.9576666666666667,1.0
0.958,1.0
0.9583333333333334,1.0
0.9586666666666667,1.0
0.959,1.0
0.9593333333333334,1.0
0.9596666666666667,1.0
0.96,1.0
0.9603333333333334,1.0
0.9606666666666667,1.0
0.961,1.0
0.9613333333333334,1.0
0.9616666666666667,1.0
0.962,1.0
0.9623333333333334,1.0
0.9626666666666667,1.0
0.963,1.0
0.9633333333333334,1.0
0.9636666666666667,1.0
0.964,1.0
0.9643333333333334,1.0
0.9646666666666667,1.0
0.965,1.0
0.9653333333333334,1.0
0.9656666666666667,1.0
0.966,1.0
0.9663333333333334,1.0
0.9666666666666667,1.0
0.967,1.0
0.9673333333333334,1.0
0.9676666666666667,1.0
0.968,1.0
0.9683333333333334,1.0
0.9686666666666667,1.0
0.969,1.0
0.9693333333333334,1.0
0.9696666666666667,1.0
0.97,1.0
0.9703333333333334,1.0
0.9706666666666667,1.0
0.971,1.0
0.9713333333333334,1.0
0.9716666666666667,1.0
0.972,1.0
0.9723333333333334,1.0
0.9726666666666667,1.0
0.973,1.0
0.9733333333333334,1.0
0.9736666666666667,1.0
0.974,1.0
0.9743333333333334,1.0
0.9746666666666667,1.0
0.975,1.0
0.9753333333333334,1.0
0.9756666666666667,1.0
0.976,1.0
0.9763333333333334,1.0
0.9766666666666667,1.0
0.977,1.0
0.9773333333333334,1.0
0.9776666666666667,1.0
0.978,1.0
0.9783333333333334,1.0
0.9786666666666667,1.0
0.979,1.0
0.9793333333333333,1.0
0.9796666666666667,1.0
0.98,1.0
0.9803333333333333,1.0
0.9806666666666667,1.0
0.981,1.0
0.9813333333333333,1.0
0.9816666666666667,1.0
0.982,1.0
0.9823333333333333,1.0
0.9826666666666667,1.0
0.983,1.0
0.9833333333333333,1.0
0.9836666666666667,1.0
0.984,1.0
0.9843333333333333,1.0
0.9846666666666667,1.0
0.985,1.0
0.9853333333333333,1.0
0.9856666666666667,1.0
0.986,1.0
0.9863333333333333,1.0
0.9866666666666667,1.0
0.987,1.0
0.9873333333333333,1.0
0.9876666666666667,1.0
0.988,1.0
0.9883333333333333,1.0
0.9886666666666667,1.0
0.989,1.0
0.9893333333333333,1.0
0.9896666666666667,1.0
0.99,1.0
0.9903333333333333,1.0
0.9906666666666667,1.0
0.991,1.0
0.9913333333333333,1.0
0.9916666666666667,1.0
0.992,1.0
0.9923333333333333,1.0
0.9926666666666667,1.0
0.993,1.0
0.9933333333333333,1.0
0.9936666666666667,1.0
0.994,1.0
0.9943333333333333,1.0
0.9946666666666667,1.0
0.995,1.0
0.9953333333333333,1.0
0.9956666666666667,1.0
0.996,1.0
0.9963333333333333,1.0
0.9966666666666667,1.0
0.997,1.0
0.9973333333333333,1.0
0.9976666666666667,1.0
0.998,1.0
0.9983333333333333,1.0
0.9986666666666667,1.0
0.999,1.0
0.9993333333333333,1.0
0.9996666666666667,1.0
1.0,1.0


==> figures/data/roc_int4.csv <==
far,tar
0.0003333333333333333,0.8016666666666666
0.0006666666666666666,0.864
0.001,0.8753333333333333
0.0013333333333333333,0.8876666666666667
0.002,0.8983333333333333
0.0023333333333333335,0.9063333333333333
0.0026666666666666666,0.919
0.003,0.9256666666666666
0.004333333333333333,0.9356666666666666
0.007,0.945
0.009666666666666667,0.9523333333333334
0.012,0.9616666666666667
0.015666666666666666,0.968
0.018666666666666668,0.9733333333333334
0.024,0.9776666666666667
0.03166666666666667,0.9826666666666667
0.03766666666666667,0.985
0.05,0.987
0.058333333333333334,0.9886666666666667
0.068,0.991
0.08066666666666666,0.9916666666666667
0.098,0.9946666666666667
0.11766666666666667,0.9953333333333333
0.13933333333333334,0.9963333333333333
0.16166666666666665,0.997
0.188,0.9976666666666667
0.215,0.9976666666666667
0.25,0.9986666666666667
0.28633333333333333,0.9986666666666667
0.324,0.999
0.359,0.9993333333333333
0.40066666666666667,0.9993333333333333
0.439,0.9993333333333333
0.478,0.9993333333333333
0.5196666666666667,0.9993333333333333
0.556,0.9993333333333333
0.594,0.9996666666666667
0.6223333333333333,1.0
0.6643333333333333,1.0
0.702,1.0
0.732,1.0
0.7683333333333333,1.0
0.7983333333333333,1.0
0.8236666666666667,1.0
0.8463333333333334,1.0
0.869,1.0
0.8906666666666667,1.0
0.904,1.0
0.9176666666666666,1.0
0.931,1.0
0.942,1.0
0.9506666666666667,1.0
0.96,1.0
0.965,1.0
0.971,1.0
0.9756666666666667,1.0
0.979,1.0
0.984,1.0
0.9883333333333333,1.0
0.992,1.0
0.9946666666666667,1.0
0.996,1.0
0.997,1.0
0.9976666666666667,1.0
0.998,1.0
0.9986666666666667,1.0
0.9993333333333333,1.0
0.9996666666666667,1.0
1.0,1.0


==> figures/data/roc_int6.csv <==
far,tar
0.0003333333333333333,0.9006666666666666
0.0006666666666666666,0.9533333333333334
0.001,0.9773333333333334
0.0013333333333333333,0.9803333333333333
0.0016666666666666668,0.9816666666666667
0.002,0.9816666666666667
0.0023333333333333335,0.9823333333333333
0.0026666666666666666,0.983
0.0033333333333333335,0.9843333333333333
0.0036666666666666666,0.9843333333333333
0.004,0.9843333333333333
0.004333333333333333,0.9846666666666667
0.004666666666666667,0.9846666666666667
0.005,0.9846666666666667
0.005333333333333333,0.9856666666666667
0.005666666666666667,0.987
0.006,0.987
0.006333333333333333,0.987
0.006666666666666667,0.9876666666666667
0.007,0.988
0.007333333333333333,0.9883333333333333
0.007666666666666666,0.989
0.008,0.9893333333333333
0.008333333333333333,0.9893333333333333
0.008666666666666666,0.9893333333333333
0.009,0.9893333333333333
0.009333333333333334,0.9893333333333333
0.009666666666666667,0.9906666666666667
0.01,0.992
0.010333333333333333,0.9923333333333333
0.010666666666666666,0.9923333333333333
0.011333333333333334,0.9926666666666667
0.011666666666666667,0.9926666666666667
0.012333333333333333,0.9933333333333333
0.013,0.9933333333333333
0.013333333333333334,0.9933333333333333
0.013666666666666667,0.9933333333333333
0.014,0.9933333333333333
0.014333333333333333,0.9933333333333333
0.015,0.9933333333333333
0.015333333333333332,0.9933333333333333
0.015666666666666666,0.9933333333333333
0.016,0.9933333333333333
0.016666666666666666,0.9936666666666667
0.017,0.9936666666666667
0.017333333333333333,0.9936666666666667
0.017666666666666667,0.994
0.018333333333333333,0.994
0.018666666666666668,0.994
0.019,0.994
0.019666666666666666,0.994
0.02,0.994
0.02033333333333333,0.9943333333333333
0.020666666666666667,0.9943333333333333
0.021333333333333333,0.9943333333333333
0.021666666666666667,0.9943333333333333
0.022,0.9943333333333333
0.022333333333333334,0.9943333333333333
0.02266666666666667,0.9943333333333333
0.023333333333333334,0.9943333333333333
0.024,0.9943333333333333
0.024333333333333332,0.9946666666666667
0.024666666666666667,0.9946666666666667
0.025,0.9946666666666667
0.025333333333333333,0.9946666666666667
0.026,0.9946666666666667
0.026333333333333334,0.9946666666666667
0.027,0.9946666666666667
0.027333333333333334,0.9946666666666667
0.027666666666666666,0.9946666666666667
0.028,0.9946666666666667
0.028333333333333332,0.9946666666666667
0.028666666666666667,0.9946666666666667
0.029333333333333333,0.9946666666666667
0.029666666666666668,0.9946666666666667
0.03,0.9946666666666667
0.030666666666666665,0.9946666666666667
0.03166666666666667,0.995
0.03233333333333333,0.995
0.03266666666666666,0.995
0.03333333333333333,0.995
0.033666666666666664,0.995
0.034333333333333334,0.995
0.035,0.995
0.035333333333333335,0.995
0.035666666666666666,0.995
0.036,0.995
0.036333333333333336,0.995
0.03666666666666667,0.995
0.037,0.995
0.037333333333333336,0.995
0.03833333333333333,0.995
0.039,0.995
0.04,0.995
0.04033333333333333,0.995
0.04066666666666666,0.995
0.04133333333333333,0.995
0.042,0.995
0.042333333333333334,0.995
0.042666666666666665,0.995
0.043666666666666666,0.995
0.044333333333333336,0.995
0.04466666666666667,0.995
0.04533333333333334,0.995
0.046,0.9953333333333333
0.04633333333333333,0.9953333333333333
0.047,0.9956666666666667
0.048,0.9956666666666667
0.04833333333333333,0.9956666666666667
0.049,0.9956666666666667
0.04933333333333333,0.9956666666666667
0.049666666666666665,0.9956666666666667
0.05,0.9956666666666667
0.050666666666666665,0.9956666666666667
0.051,0.996
0.051333333333333335,0.996
0.052333333333333336,0.996
0.05366666666666667,0.996
0.054,0.9963333333333333
0.05433333333333333,0.9963333333333333
0.05466666666666667,0.9963333333333333
0.055,0.9963333333333333
0.05566666666666667,0.9963333333333333
0.056,0.9963333333333333
0.056666666666666664,0.9963333333333333
0.057666666666666665,0.9963333333333333
0.058333333333333334,0.9963333333333333
0.059,0.9963333333333333
0.059666666666666666,0.9963333333333333
0.06,0.9963333333333333
0.06066666666666667,0.9963333333333333
0.061,0.9963333333333333
0.06133333333333333,0.9963333333333333
0.062,0.9963333333333333
0.06233333333333333,0.9963333333333333
0.06266666666666666,0.9963333333333333
0.063,0.9963333333333333
0.06333333333333334,0.9963333333333333
0.06433333333333334,0.9966666666666667
0.06466666666666666,0.9966666666666667
0.065,0.9966666666666667
0.06533333333333333,0.9966666666666667
0.06566666666666666,0.9966666666666667
0.067,0.9966666666666667
0.06733333333333333,0.9966666666666667
0.068,0.9966666666666667
0.06833333333333333,0.997
0.06866666666666667,0.997
0.06933333333333333,0.9973333333333333
0.06966666666666667,0.9973333333333333
0.07033333333333333,0.9973333333333333
0.07066666666666667,0.9973333333333333
0.071,0.9973333333333333
0.07166666666666667,0.9973333333333333
0.07266666666666667,0.9973333333333333
0.07333333333333333,0.9973333333333333
0.074,0.9973333333333333
0.07466666666666667,0.9973333333333333
0.075,0.9973333333333333
0.076,0.9973333333333333
0.07733333333333334,0.9976666666666667
0.078,0.9976666666666667
0.07866666666666666,0.9976666666666667
0.07933333333333334,0.9976666666666667
0.07966666666666666,0.9976666666666667
0.08,0.998
0.08033333333333334,0.998
0.08066666666666666,0.998
0.08133333333333333,0.998
0.08266666666666667,0.998
0.08333333333333333,0.998
0.084,0.998
0.08433333333333333,0.998
0.08466666666666667,0.998
0.085,0.998
0.08566666666666667,0.998
0.08633333333333333,0.998
0.08666666666666667,0.998
0.08733333333333333,0.998
0.088,0.998
0.089,0.998
0.08966666666666667,0.998
0.09033333333333333,0.998
0.091,0.998
0.09133333333333334,0.998
0.09166666666666666,0.998
0.09266666666666666,0.998
0.093,0.998
0.09433333333333334,0.998
0.09533333333333334,0.998
0.09566666666666666,0.998
0.096,0.998
0.09733333333333333,0.998
0.09766666666666667,0.998
0.09833333333333333,0.998
0.099,0.998
0.10033333333333333,0.998
0.101,0.998
0.10166666666666667,0.998
0.10266666666666667,0.998
0.10366666666666667,0.998
0.10433333333333333,0.998
0.10533333333333333,0.998
0.10566666666666667,0.9983333333333333
0.106,0.9983333333333333
0.10733333333333334,0.9983333333333333
0.108,0.9983333333333333
0.10833333333333334,0.9983333333333333
0.10866666666666666,0.9983333333333333
0.109,0.9983333333333333
0.10966666666666666,0.9983333333333333
0.11166666666666666,0.9983333333333333
0.11266666666666666,0.9983333333333333
0.113,0.9983333333333333
0.114,0.9983333333333333
0.11533333333333333,0.9983333333333333
0.116,0.9983333333333333
0.117,0.9983333333333333
0.11733333333333333,0.9983333333333333
0.118,0.9983333333333333
0.119,0.9983333333333333
0.12066666666666667,0.9983333333333333
0.121,0.9983333333333333
0.12166666666666667,0.9983333333333333
0.12333333333333334,0.9983333333333333
0.12366666666666666,0.9983333333333333
0.124,0.9983333333333333
0.12433333333333334,0.9983333333333333
0.12466666666666666,0.9983333333333333
0.12533333333333332,0.9983333333333333
0.126,0.9983333333333333
0.12666666666666668,0.9983333333333333
0.128,0.9983333333333333
0.129,0.9983333333333333
0.13,0.9983333333333333
0.131,0.9983333333333333
0.13166666666666665,0.9983333333333333
0.132,0.9983333333333333
0.133,0.9983333333333333
0.13333333333333333,0.9983333333333333
0.13433333333333333,0.9983333333333333
0.13466666666666666,0.9983333333333333
0.13533333333333333,0.9983333333333333
0.13566666666666666,0.9983333333333333
0.136,0.9983333333333333
0.13666666666666666,0.9983333333333333
0.137,0.9983333333333333
0.13766666666666666,0.9983333333333333
0.13866666666666666,0.9983333333333333
0.13966666666666666,0.9983333333333333
0.14,0.9983333333333333
0.14033333333333334,0.9983333333333333
0.14166666666666666,0.9983333333333333
0.14266666666666666,0.9983333333333333
0.143,0.9983333333333333
0.14466666666666667,0.9983333333333333
0.14566666666666667,0.9983333333333333
0.146,0.9983333333333333
0.14733333333333334,0.9983333333333333
0.14866666666666667,0.9983333333333333
0.149,0.9983333333333333
0.151,0.9983333333333333
0.152,0.9983333333333333
0.15233333333333332,0.9983333333333333
0.15266666666666667,0.9983333333333333
0.153,0.9983333333333333
0.15333333333333332,0.9983333333333333
0.155,0.9983333333333333
0.15566666666666668,0.9983333333333333
0.15666666666666668,0.9983333333333333
0.157,0.9983333333333333
0.15733333333333333,0.9983333333333333
0.158,0.9983333333333333
0.159,0.9983333333333333
0.15966666666666668,0.9983333333333333
0.16033333333333333,0.9983333333333333
0.16066666666666668,0.9983333333333333
0.16133333333333333,0.9983333333333333
0.16266666666666665,0.9983333333333333
0.163,0.9983333333333333
0.16466666666666666,0.9983333333333333
0.16566666666666666,0.9983333333333333
0.16633333333333333,0.9983333333333333
0.168,0.9983333333333333
0.16866666666666666,0.9983333333333333
0.16966666666666666,0.9983333333333333
0.17033333333333334,0.9983333333333333
0.171,0.9983333333333333
0.17166666666666666,0.9983333333333333
0.17233333333333334,0.9983333333333333
0.17333333333333334,0.9983333333333333
0.17433333333333334,0.9983333333333333
0.17566666666666667,0.9986666666666667
0.176,0.9986666666666667
0.17633333333333334,0.9986666666666667
0.17766666666666667,0.9986666666666667
0.178,0.9986666666666667
0.179,0.9986666666666667
0.17933333333333334,0.9986666666666667
0.18033333333333335,0.9986666666666667
0.18133333333333335,0.9986666666666667
0.18233333333333332,0.9986666666666667
0.18333333333333332,0.9986666666666667
0.18433333333333332,0.9986666666666667
0.18633333333333332,0.999
0.18766666666666668,0.999
0.188,0.999
0.18933333333333333,0.999
0.18966666666666668,0.999
0.19033333333333333,0.999
0.19133333333333333,0.999
0.19233333333333333,0.999
0.19366666666666665,0.999
0.195,0.999
0.19533333333333333,0.999
0.19566666666666666,0.999
0.19633333333333333,0.999
0.19733333333333333,0.999
0.19866666666666666,0.999
0.19966666666666666,0.999
0.2,0.999
0.202,0.999
0.20233333333333334,0.999
0.20333333333333334,0.999
0.20466666666666666,0.999
0.206,0.999
0.20733333333333334,0.999
0.20866666666666667,0.999
0.20966666666666667,0.999
0.21,0.999
0.211,0.999
0.21266666666666667,0.999
0.21333333333333335,0.999
0.214,0.999
0.21533333333333332,0.999
0.21566666666666667,0.999
0.21666666666666667,0.999
0.217,0.999
0.21933333333333332,0.999
0.22033333333333333,0.999
0.222,0.999
0.22366666666666668,0.999
0.22466666666666665,0.999
0.22566666666666665,0.999
0.227,0.999
0.228,0.9993333333333333
0.22833333333333333,0.9993333333333333
0.229,0.9993333333333333
0.22966666666666666,0.9993333333333333
0.23033333333333333,0.9993333333333333
0.231,0.9993333333333333
0.23333333333333334,0.9993333333333333
0.234,0.9993333333333333
0.23566666666666666,0.9993333333333333
0.23633333333333334,0.9993333333333333
0.23733333333333334,0.9993333333333333
0.23833333333333334,0.9993333333333333
0.23933333333333334,0.9993333333333333
0.24066666666666667,0.9993333333333333
0.24166666666666667,0.9993333333333333
0.24266666666666667,0.9993333333333333
0.244,0.9993333333333333
0.245,0.9993333333333333
0.24566666666666667,0.9993333333333333
0.24633333333333332,0.9993333333333333
0.24733333333333332,0.9993333333333333
0.24866666666666667,0.9993333333333333
0.249,0.9993333333333333
0.25133333333333335,0.9993333333333333
0.252,0.9996666666666667
0.25333333333333335,0.9996666666666667
0.254,0.9996666666666667
0.25566666666666665,0.9996666666666667
0.256,0.9996666666666667
0.25666666666666665,0.9996666666666667
0.25766666666666665,0.9996666666666667
0.25866666666666666,0.9996666666666667
0.259,0.9996666666666667
0.26,0.9996666666666667
0.2613333333333333,0.9996666666666667
0.26266666666666666,0.9996666666666667
0.264,0.9996666666666667
0.26466666666666666,1.0
0.266,1.0
0.26766666666666666,1.0
0.26866666666666666,1.0
0.26966666666666667,1.0
0.272,1.0
0.273,1.0
0.274,1.0
0.275,1.0
0.276,1.0
0.27666666666666667,1.0
0.2773333333333333,1.0
0.2783333333333333,1.0
0.2793333333333333,1.0
0.281,1.0
0.2816666666666667,1.0
0.282,1.0
0.2826666666666667,1.0
0.2833333333333333,1.0
0.284,1.0
0.285,1.0
0.286,1.0
0.2876666666666667,1.0
0.28833333333333333,1.0
0.28933333333333333,1.0
0.29,1.0
0.291,1.0
0.2916666666666667,1.0
0.29333333333333333,1.0
0.294,1.0
0.29533333333333334,1.0
0.29633333333333334,1.0
0.2976666666666667,1.0
0.29833333333333334,1.0
0.2996666666666667,1.0
0.3016666666666667,1.0
0.30266666666666664,1.0
0.30433333333333334,1.0
0.30733333333333335,1.0
0.30866666666666664,1.0
0.30933333333333335,1.0
0.31033333333333335,1.0
0.31166666666666665,1.0
0.312,1.0
0.31266666666666665,1.0
0.31366666666666665,1.0
0.31433333333333335,1.0
0.31533333333333335,1.0
0.316,1.0
0.31633333333333336,1.0
0.317,1.0
0.31766666666666665,1.0
0.31866666666666665,1.0
0.31966666666666665,1.0
0.32066666666666666,1.0
0.32266666666666666,1.0
0.32366666666666666,1.0
0.325,1.0
0.327,1.0
0.32866666666666666,1.0
0.329,1.0
0.3303333333333333,1.0
0.3313333333333333,1.0
0.332,1.0
0.334,1.0
0.336,1.0
0.33766666666666667,1.0
0.3403333333333333,1.0
0.3406666666666667,1.0
0.342,1.0
0.3433333333333333,1.0
0.3453333333333333,1.0
0.3463333333333333,1.0
0.347,1.0
0.34833333333333333,1.0
0.3486666666666667,1.0
0.35,1.0
0.35233333333333333,1.0
0.353,1.0
0.354,1.0
0.3556666666666667,1.0
0.3566666666666667,1.0
0.3576666666666667,1.0
0.35933333333333334,1.0
0.361,1.0
0.36233333333333334,1.0
0.3636666666666667,1.0
0.36566666666666664,1.0
0.36666666666666664,1.0
0.367,1.0
0.369,1.0
0.37066666666666664,1.0
0.37166666666666665,1.0
0.372,1.0
0.37266666666666665,1.0
0.37433333333333335,1.0
0.375,1.0
0.37666666666666665,1.0
0.378,1.0
0.38066666666666665,1.0
0.382,1.0
0.38333333333333336,1.0
0.38433333333333336,1.0
0.38566666666666666,1.0
0.3863333333333333,1.0
0.38766666666666666,1.0
0.389,1.0
0.391,1.0
0.39166666666666666,1.0
0.3933333333333333,1.0
0.3943333333333333,1.0
0.39566666666666667,1.0
0.396,1.0
0.3973333333333333,1.0
0.398,1.0
0.39966666666666667,1.0
0.401,1.0
0.402,1.0
0.4033333333333333,1.0
0.4046666666666667,1.0
0.4063333333333333,1.0
0.4086666666666667,1.0
0.4096666666666667,1.0
0.41133333333333333,1.0
0.4136666666666667,1.0
0.4156666666666667,1.0
0.418,1.0
0.41933333333333334,1.0
0.42033333333333334,1.0
0.4216666666666667,1.0
0.423,1.0
0.42533333333333334,1.0
0.4256666666666667,1.0
0.42633333333333334,1.0
0.42733333333333334,1.0
0.43,1.0
0.43166666666666664,1.0
0.433,1.0
0.43366666666666664,1.0
0.435,1.0
0.43633333333333335,1.0
0.43733333333333335,1.0
0.439,1.0
0.44,1.0
0.441,1.0
0.442,1.0
0.44333333333333336,1.0
0.44533333333333336,1.0
0.44633333333333336,1.0
0.44733333333333336,1.0
0.449,1.0
0.4503333333333333,1.0
0.452,1.0
0.453,1.0
0.4533333333333333,1.0
0.454,1.0
0.45566666666666666,1.0
0.4573333333333333,1.0
0.458,1.0
0.459,1.0
0.4603333333333333,1.0
0.46166666666666667,1.0
0.464,1.0
0.4653333333333333,1.0
0.4666666666666667,1.0
0.4673333333333333,1.0
0.4683333333333333,1.0
0.4696666666666667,1.0
0.4723333333333333,1.0
0.47333333333333333,1.0
0.475,1.0
0.4766666666666667,1.0
0.47833333333333333,1.0
0.4786666666666667,1.0
0.48133333333333334,1.0
0.4816666666666667,1.0
0.482,1.0
0.4826666666666667,1.0
0.484,1.0
0.485,1.0
0.4856666666666667,1.0
0.488,1.0
0.4886666666666667,1.0
0.49,1.0
0.491,1.0
0.492,1.0
0.49233333333333335,1.0
0.49433333333333335,1.0
0.496,1.0
0.49833333333333335,1.0
0.5,1.0
0.5013333333333333,1.0
0.502,1.0
0.5026666666666667,1.0
0.5046666666666667,1.0
0.5063333333333333,1.0
0.5076666666666667,1.0
0.5113333333333333,1.0
0.513,1.0
0.5136666666666667,1.0
0.5153333333333333,1.0
0.5163333333333333,1.0
0.5186666666666667,1.0
0.519,1.0
0.5203333333333333,1.0
0.5206666666666667,1.0
0.5216666666666666,1.0
0.5233333333333333,1.0
0.524,1.0
0.526,1.0
0.5286666666666666,1.0
0.5296666666666666,1.0
0.532,1.0
0.5336666666666666,1.0
0.5356666666666666,1.0
0.5366666666666666,1.0
0.538,1.0
0.5386666666666666,1.0
0.5403333333333333,1.0
0.542,1.0
0.5433333333333333,1.0
0.545,1.0
0.546,1.0
0.5463333333333333,1.0
0.5486666666666666,1.0
0.551,1.0
0.5523333333333333,1.0
0.5533333333333333,1.0
0.5553333333333333,1.0
0.5556666666666666,1.0
0.557,1.0
0.559,1.0
0.5616666666666666,1.0
0.5633333333333334,1.0
0.5636666666666666,1.0
0.5656666666666667,1.0
0.5663333333333334,1.0
0.5683333333333334,1.0
0.5693333333333334,1.0
0.57,1.0
0.5716666666666667,1.0
0.573,1.0
0.574,1.0
0.5746666666666667,1.0
0.577,1.0
0.5786666666666667,1.0
0.5816666666666667,1.0
0.5826666666666667,1.0
0.5836666666666667,1.0
0.5863333333333334,1.0
0.5873333333333334,1.0
0.5886666666666667,1.0
0.5906666666666667,1.0
0.5926666666666667,1.0
0.593,1.0
0.5946666666666667,1.0
0.5963333333333334,1.0
0.5983333333333334,1.0
0.5996666666666667,1.0
0.6,1.0
0.6023333333333334,1.0
0.603,1.0
0.604,1.0
0.6046666666666667,1.0
0.6053333333333333,1.0
0.606,1.0
0.6066666666666667,1.0
0.6073333333333333,1.0
0.6076666666666667,1.0
0.6093333333333333,1.0
0.61,1.0
0.6113333333333333,1.0
0.6116666666666667,1.0
0.6136666666666667,1.0
0.6146666666666667,1.0
0.6153333333333333,1.0
0.6173333333333333,1.0
0.6176666666666667,1.0
0.6186666666666667,1.0
0.6206666666666667,1.0
0.621,1.0
0.622,1.0
0.6233333333333333,1.0
0.6253333333333333,1.0
0.627,1.0
0.628,1.0
0.6296666666666667,1.0
0.6306666666666667,1.0
0.632,1.0
0.633,1.0
0.636,1.0
0.637,1.0
0.6396666666666667,1.0
0.641,1.0
0.6426666666666667,1.0
0.644,1.0
0.646,1.0
0.6473333333333333,1.0
0.6476666666666666,1.0
0.6486666666666666,1.0
0.65,1.0
0.6503333333333333,1.0
0.6526666666666666,1.0
0.6533333333333333,1.0
0.6536666666666666,1.0
0.655,1.0
0.657,1.0
0.6586666666666666,1.0
0.66,1.0
0.6613333333333333,1.0
0.663,1.0
0.664,1.0
0.6666666666666666,1.0
0.668,1.0
0.6706666666666666,1.0
0.6723333333333333,1.0
0.673,1.0
0.6753333333333333,1.0
0.6756666666666666,1.0
0.6766666666666666,1.0
0.6776666666666666,1.0
0.6803333333333333,1.0
0.6813333333333333,1.0
0.6823333333333333,1.0
0.684,1.0
0.6856666666666666,1.0
0.686,1.0
0.6866666666666666,1.0
0.6883333333333334,1.0
0.69,1.0
0.691,1.0
0.693,1.0
0.6943333333333334,1.0
0.696,1.0
0.6966666666666667,1.0
0.698,1.0
0.6996666666666667,1.0
0.701,1.0
0.7016666666666667,1.0
0.7033333333333334,1.0
0.7053333333333334,1.0
0.7063333333333334,1.0
0.708,1.0
0.7103333333333334,1.0
0.712,1.0
0.7126666666666667,1.0
0.7153333333333334,1.0
0.716,1.0
0.717,1.0
0.7196666666666667,1.0
0.7223333333333334,1.0
0.7233333333333334,1.0
0.724,1.0
0.726,1.0
0.727,1.0
0.7273333333333334,1.0
0.728,1.0
0.7286666666666667,1.0
0.7303333333333333,1.0
0.733,1.0
0.7333333333333333,1.0
0.734,1.0
0.7346666666666667,1.0
0.736,1.0
0.7366666666666667,1.0
0.7373333333333333,1.0
0.738,1.0
0.7383333333333333,1.0
0.739,1.0
0.74,1.0
0.741,1.0
0.7426666666666667,1.0
0.7433333333333333,1.0
0.7453333333333333,1.0
0.7466666666666667,1.0
0.7473333333333333,1.0
0.7486666666666667,1.0
0.7493333333333333,1.0
0.7506666666666667,1.0
0.751,1.0
0.7516666666666667,1.0
0.7533333333333333,1.0
0.7553333333333333,1.0
0.7563333333333333,1.0
0.7566666666666667,1.0
0.7586666666666667,1.0
0.761,1.0
0.7636666666666667,1.0
0.7653333333333333,1.0
0.7656666666666667,1.0
0.7663333333333333,1.0
0.768,1.0
0.7693333333333333,1.0
0.77,1.0
0.7713333333333333,1.0
0.7716666666666666,1.0
0.772,1.0
0.7723333333333333,1.0
0.7733333333333333,1.0
0.774,1.0
0.775,1.0
0.7756666666666666,1.0
0.776,1.0
0.7773333333333333,1.0
0.7796666666666666,1.0
0.7806666666666666,1.0
0.7813333333333333,1.0
0.7823333333333333,1.0
0.7833333333333333,1.0
0.7836666666666666,1.0
0.7846666666666666,1.0
0.7853333333333333,1.0
0.7876666666666666,1.0
0.788,1.0
0.79,1.0
0.7906666666666666,1.0
0.7923333333333333,1.0
0.794,1.0
0.7953333333333333,1.0
0.7966666666666666,1.0
0.7976666666666666,1.0
0.798,1.0
0.7986666666666666,1.0
0.7996666666666666,1.0
0.8003333333333333,1.0
0.801,1.0
0.8013333333333333,1.0
0.8016666666666666,1.0
0.8026666666666666,1.0
0.8033333333333333,1.0
0.8046666666666666,1.0
0.8056666666666666,1.0
0.8063333333333333,1.0
0.8073333333333333,1.0
0.8076666666666666,1.0
0.809,1.0
0.8096666666666666,1.0
0.8103333333333333,1.0
0.812,1.0
0.8126666666666666,1.0
0.8133333333333334,1.0
0.814,1.0
0.815,1.0
0.8163333333333334,1.0
0.8183333333333334,1.0
0.819,1.0
0.8193333333333334,1.0
0.822,1.0
0.8226666666666667,1.0
0.8233333333333334,1.0
0.8243333333333334,1.0
0.8256666666666667,1.0
0.8266666666666667,1.0
0.8276666666666667,1.0
0.828,1.0
0.8293333333333334,1.0
0.8296666666666667,1.0
0.83,1.0
0.8313333333333334,1.0
0.8326666666666667,1.0
0.8343333333333334,1.0
0.8356666666666667,1.0
0.837,1.0
0.8373333333333334,1.0
0.8386666666666667,1.0
0.839,1.0
0.8413333333333334,1.0
0.8426666666666667,1.0
0.844,1.0
0.8446666666666667,1.0
0.8453333333333334,1.0
0.846,1.0
0.8466666666666667,1.0
0.848,1.0
0.8493333333333334,1.0
0.8496666666666667,1.0
0.8506666666666667,1.0
0.851,1.0
0.8516666666666667,1.0
0.852,1.0
0.8526666666666667,1.0
0.8536666666666667,1.0
0.854,1.0
0.8546666666666667,1.0
0.856,1.0
0.8563333333333333,1.0
0.857,1.0
0.8576666666666667,1.0
0.8586666666666667,1.0
0.859,1.0
0.8596666666666667,1.0
0.8603333333333333,1.0
0.8616666666666667,1.0
0.8636666666666667,1.0
0.8646666666666667,1.0
0.8653333333333333,1.0
0.866,1.0
0.867,1.0
0.8683333333333333,1.0
0.8693333333333333,1.0
0.8696666666666667,1.0
0.8703333333333333,1.0
0.871,1.0
0.8713333333333333,1.0
0.872,1.0
0.8733333333333333,1.0
0.874,1.0
0.8746666666666667,1.0
0.8756666666666667,1.0
0.8766666666666667,1.0
0.878,1.0
0.8793333333333333,1.0
0.8796666666666667,1.0
0.8803333333333333,1.0
0.8806666666666667,1.0
0.8813333333333333,1.0
0.8826666666666667,1.0
0.8833333333333333,1.0
0.885,1.0
0.8856666666666667,1.0
0.8863333333333333,1.0
0.8873333333333333,1.0
0.8876666666666667,1.0
0.8883333333333333,1.0
0.8886666666666667,1.0
0.8893333333333333,1.0
0.8903333333333333,1.0
0.891,1.0
0.8913333333333333,1.0
0.8916666666666667,1.0
0.892,1.0
0.893,1.0
0.8946666666666667,1.0
0.8956666666666667,1.0
0.897,1.0
0.8983333333333333,1.0
0.8993333333333333,1.0
0.9,1.0
0.9003333333333333,1.0
0.901,1.0
0.9016666666666666,1.0
0.902,1.0
0.9023333333333333,1.0
0.9033333333333333,1.0
0.904,1.0
0.9043333333333333,1.0
0.905,1.0
0.9053333333333333,1.0
0.9056666666666666,1.0
0.907,1.0
0.908,1.0
0.909,1.0
0.91,1.0
0.911,1.0
0.912,1.0
0.9123333333333333,1.0
0.9126666666666666,1.0
0.9133333333333333,1.0
0.9136666666666666,1.0
0.9146666666666666,1.0
0.915,1.0
0.916,1.0
0.9166666666666666,1.0
0.9173333333333333,1.0
0.9186666666666666,1.0
0.9193333333333333,1.0
0.9203333333333333,1.0
0.9216666666666666,1.0
0.922,1.0
0.9223333333333333,1.0
0.923,1.0
0.9236666666666666,1.0
0.924,1.0
0.9243333333333333,1.0
0.925,1.0
0.926,1.0
0.927,1.0
0.9273333333333333,1.0
0.9276666666666666,1.0
0.928,1.0
0.9286666666666666,1.0
0.93,1.0
0.9303333333333333,1.0
0.9306666666666666,1.0
0.9313333333333333,1.0
0.9316666666666666,1.0
0.932,1.0
0.9333333333333333,1.0
0.9343333333333333,1.0
0.9353333333333333,1.0
0.9356666666666666,1.0
0.9366666666666666,1.0
0.937,1.0
0.9373333333333334,1.0
0.938,1.0
0.939,1.0
0.9393333333333334,1.0
0.94,1.0
0.9403333333333334,1.0
0.9413333333333334,1.0
0.9416666666666667,1.0
0.942,1.0
0.9423333333333334,1.0
0.943,1.0
0.9436666666666667,1.0
0.9443333333333334,1.0
0.945,1.0
0.9453333333333334,1.0
0.9456666666666667,1.0
0.946,1.0
0.9463333333333334,1.0
0.9466666666666667,1.0
0.9473333333333334,1.0
0.948,1.0
0.9493333333333334,1.0
0.9503333333333334,1.0
0.9506666666666667,1.0
0.951,1.0
0.9513333333333334,1.0
0.9516666666666667,1.0
0.952,1.0
0.9523333333333334,1.0
0.9526666666666667,1.0
0.953,1.0
0.9536666666666667,1.0
0.955,1.0
0.9553333333333334,1.0
0.9563333333333334,1.0
0.957,1.0
0.9573333333333334,1.0
0.958,1.0
0.9586666666666667,1.0
0.9593333333333334,1.0
0.9596666666666667,1.0
0.96,1.0
0.9603333333333334,1.0
0.9606666666666667,1.0
0.961,1.0
0.9613333333333334,1.0
0.962,1.0
0.9626666666666667,1.0
0.963,1.0
0.9636666666666667,1.0
0.964,1.0
0.9643333333333334,1.0
0.9646666666666667,1.0
0.965,1.0
0.9656666666666667,1.0
0.966,1.0
0.9666666666666667,1.0
0.9673333333333334,1.0
0.9676666666666667,1.0
0.968,1.0
0.9683333333333334,1.0
0.9686666666666667,1.0
0.969,1.0
0.9693333333333334,1.0
0.9696666666666667,1.0
0.97,1.0
0.9706666666666667,1.0
0.9713333333333334,1.0
0.9716666666666667,1.0
0.972,1.0
0.9723333333333334,1.0
0.9733333333333334,1.0
0.974,1.0
0.9746666666666667,1.0
0.975,1.0
0.9756666666666667,1.0
0.976,1.0
0.9763333333333334,1.0
0.9766666666666667,1.0
0.977,1.0
0.9773333333333334,1.0
0.9776666666666667,1.0
0.978,1.0
0.9783333333333334,1.0
0.979,1.0
0.9793333333333333,1.0
0.9796666666666667,1.0
0.98,1.0
0.9806666666666667,1.0
0.981,1.0
0.9816666666666667,1.0
0.9823333333333333,1.0
0.983,1.0
0.9836666666666667,1.0
0.9843333333333333,1.0
0.9846666666666667,1.0
0.9853333333333333,1.0
0.9856666666666667,1.0
0.986,1.0
0.9866666666666667,1.0
0.987,1.0
0.9873333333333333,1.0
0.9876666666666667,1.0
0.988,1.0
0.9883333333333333,1.0
0.9886666666666667,1.0
0.989,1.0
0.9893333333333333,1.0
0.99,1.0
0.9903333333333333,1.0
0.9906666666666667,1.0
0.991,1.0
0.9913333333333333,1.0
0.9916666666666667,1.0
0.992,1.0
0.9923333333333333,1.0
0.993,1.0
0.9933333333333333,1.0
0.994,1.0
0.9943333333333333,1.0
0.9946666666666667,1.0
0.995,1.0
0.9953333333333333,1.0
0.996,1.0
0.9966666666666667,1.0
0.9973333333333333,1.0
0.9976666666666667,1.0
0.998,1.0
0.9983333333333333,1.0
0.9986666666666667,1.0
0.999,1.0
0.9993333333333333,1.0
0.9996666666666667,1.0
1.0,1.0


==> figures/data/roc_int8.csv <==
far,tar
0.0003333333333333333,0.887
0.0006666666666666666,0.9583333333333334
0.001,0.9776666666666667
0.0013333333333333333,0.9813333333333333
0.0016666666666666668,0.9823333333333333
0.002,0.9826666666666667
0.0023333333333333335,0.9826666666666667
0.0026666666666666666,0.983
0.003,0.984
0.0033333333333333335,0.984
0.0036666666666666666,0.984
0.004,0.984
0.004333333333333333,0.9846666666666667
0.004666666666666667,0.9846666666666667
0.005,0.985
0.005333333333333333,0.9856666666666667
0.005666666666666667,0.9866666666666667
0.006,0.9866666666666667
0.006333333333333333,0.987
0.006666666666666667,0.988
0.007,0.988
0.007333333333333333,0.9886666666666667
0.007666666666666666,0.9893333333333333
0.008,0.9893333333333333
0.008333333333333333,0.99
0.008666666666666666,0.99
0.009,0.99
0.009333333333333334,0.99
0.009666666666666667,0.9913333333333333
0.01,0.992
0.010333333333333333,0.992
0.010666666666666666,0.992
0.011,0.992
0.011333333333333334,0.993
0.011666666666666667,0.993
0.012,0.993
0.012333333333333333,0.993
0.012666666666666666,0.993
0.013,0.993
0.013333333333333334,0.993
0.013666666666666667,0.993
0.014,0.993
0.014333333333333333,0.993
0.014666666666666666,0.9933333333333333
0.015,0.9933333333333333
0.015333333333333332,0.994
0.015666666666666666,0.994
0.016,0.9943333333333333
0.01633333333333333,0.9943333333333333
0.016666666666666666,0.9943333333333333
0.017,0.9943333333333333
0.017333333333333333,0.9943333333333333
0.017666666666666667,0.9943333333333333
0.018,0.9943333333333333
0.018333333333333333,0.9943333333333333
0.018666666666666668,0.9943333333333333
0.019,0.9943333333333333
0.019333333333333334,0.9943333333333333
0.019666666666666666,0.9943333333333333
0.02,0.9943333333333333
0.02033333333333333,0.9943333333333333
0.020666666666666667,0.9943333333333333
0.021,0.9943333333333333
0.021333333333333333,0.9943333333333333
0.021666666666666667,0.9943333333333333
0.022,0.9943333333333333
0.022333333333333334,0.9943333333333333
0.02266666666666667,0.9943333333333333
0.023,0.9943333333333333
0.023333333333333334,0.9946666666666667
0.023666666666666666,0.9946666666666667
0.024,0.9946666666666667
0.024333333333333332,0.9946666666666667
0.024666666666666667,0.9946666666666667
0.025,0.9946666666666667
0.025333333333333333,0.9946666666666667
0.026,0.9946666666666667
0.026333333333333334,0.9946666666666667
0.02666666666666667,0.9946666666666667
0.027,0.9946666666666667
0.027333333333333334,0.9946666666666667
0.027666666666666666,0.9946666666666667
0.028,0.9946666666666667
0.028333333333333332,0.9946666666666667
0.028666666666666667,0.9946666666666667
0.029,0.9946666666666667
0.029333333333333333,0.9946666666666667
0.029666666666666668,0.9946666666666667
0.03,0.9946666666666667
0.030333333333333334,0.9946666666666667
0.030666666666666665,0.995
0.031,0.995
0.03133333333333333,0.995
0.03166666666666667,0.995
0.032,0.9953333333333333
0.03233333333333333,0.9953333333333333
0.03266666666666666,0.9953333333333333
0.033,0.9956666666666667
0.03333333333333333,0.9956666666666667
0.033666666666666664,0.9956666666666667
0.034,0.9956666666666667
0.034333333333333334,0.9956666666666667
0.034666666666666665,0.9956666666666667
0.035,0.9956666666666667
0.035333333333333335,0.9956666666666667
0.035666666666666666,0.9956666666666667
0.036,0.9956666666666667
0.036333333333333336,0.9956666666666667
0.03666666666666667,0.9956666666666667
0.037,0.9956666666666667
0.037333333333333336,0.9956666666666667
0.03766666666666667,0.9956666666666667
0.038,0.9956666666666667
0.03833333333333333,0.9956666666666667
0.03866666666666667,0.9956666666666667
0.039,0.9956666666666667
0.03933333333333333,0.9956666666666667
0.03966666666666667,0.9956666666666667
0.04,0.9956666666666667
0.04033333333333333,0.9956666666666667
0.04066666666666666,0.9956666666666667
0.041,0.9956666666666667
0.04133333333333333,0.9956666666666667
0.041666666666666664,0.9956666666666667
0.042,0.9956666666666667
0.042333333333333334,0.9956666666666667
0.042666666666666665,0.9956666666666667
0.043,0.9956666666666667
0.043333333333333335,0.9956666666666667
0.043666666666666666,0.9956666666666667
0.044,0.996
0.044333333333333336,0.996
0.04466666666666667,0.996
0.045,0.996
0.04533333333333334,0.9963333333333333
0.04566666666666667,0.9963333333333333
0.046,0.9963333333333333
0.04633333333333333,0.9963333333333333
0.04666666666666667,0.9963333333333333
0.047,0.9963333333333333
0.04733333333333333,0.9963333333333333
0.04766666666666667,0.9963333333333333
0.048,0.9963333333333333
0.04833333333333333,0.9963333333333333
0.048666666666666664,0.9963333333333333
0.049,0.9963333333333333
0.04933333333333333,0.9963333333333333
0.049666666666666665,0.9963333333333333
0.05,0.9963333333333333
0.050333333333333334,0.9963333333333333
0.050666666666666665,0.9963333333333333
0.051,0.9963333333333333
0.051333333333333335,0.9963333333333333
0.051666666666666666,0.9963333333333333
0.052,0.9963333333333333
0.052333333333333336,0.9963333333333333
0.05266666666666667,0.9963333333333333
0.053,0.9963333333333333
0.05333333333333334,0.9963333333333333
0.05366666666666667,0.9963333333333333
0.054,0.9963333333333333
0.05433333333333333,0.9963333333333333
0.05466666666666667,0.9963333333333333
0.055,0.9963333333333333
0.05533333333333333,0.9963333333333333
0.05566666666666667,0.9963333333333333
0.056,0.9963333333333333
0.05633333333333333,0.9963333333333333
0.056666666666666664,0.9963333333333333
0.057,0.9963333333333333
0.05733333333333333,0.9963333333333333
0.057666666666666665,0.9963333333333333
0.058,0.9963333333333333
0.058333333333333334,0.9963333333333333
0.058666666666666666,0.9963333333333333
0.059,0.9963333333333333
0.059333333333333335,0.9963333333333333
0.06,0.9963333333333333
0.060333333333333336,0.9963333333333333
0.06066666666666667,0.9963333333333333
0.061,0.9966666666666667
0.06133333333333333,0.9966666666666667
0.06166666666666667,0.9966666666666667
0.062,0.9966666666666667
0.06233333333333333,0.9966666666666667
0.06266666666666666,0.9966666666666667
0.063,0.9966666666666667
0.06333333333333334,0.9966666666666667
0.06366666666666666,0.9966666666666667
0.064,0.9966666666666667
0.06433333333333334,0.9966666666666667
0.06466666666666666,0.9966666666666667
0.065,0.9966666666666667
0.06533333333333333,0.9966666666666667
0.06566666666666666,0.9966666666666667
0.066,0.9966666666666667
0.06633333333333333,0.9966666666666667
0.06666666666666667,0.9966666666666667
0.067,0.9966666666666667
0.06733333333333333,0.9966666666666667
0.068,0.9966666666666667
0.06833333333333333,0.9966666666666667
0.06866666666666667,0.9966666666666667
0.069,0.9966666666666667
0.06933333333333333,0.9966666666666667
0.06966666666666667,0.9966666666666667
0.07,0.9966666666666667
0.07033333333333333,0.9966666666666667
0.07066666666666667,0.9966666666666667
0.071,0.997
0.07133333333333333,0.997
0.07166666666666667,0.997
0.072,0.9973333333333333
0.07233333333333333,0.9973333333333333
0.07266666666666667,0.9973333333333333
0.073,0.9973333333333333
0.07333333333333333,0.9973333333333333
0.07366666666666667,0.9973333333333333
0.074,0.9973333333333333
0.07433333333333333,0.9973333333333333
0.07466666666666667,0.9973333333333333
0.075,0.9973333333333333
0.07533333333333334,0.9976666666666667
0.076,0.9976666666666667
0.07633333333333334,0.9976666666666667
0.07666666666666666,0.9976666666666667
0.077,0.9976666666666667
0.07733333333333334,0.9976666666666667
0.07766666666666666,0.9976666666666667
0.078,0.9976666666666667
0.07833333333333334,0.9976666666666667
0.07866666666666666,0.9976666666666667
0.079,0.9976666666666667
0.07966666666666666,0.9976666666666667
0.08,0.9976666666666667
0.08033333333333334,0.9976666666666667
0.08066666666666666,0.9976666666666667
0.081,0.9976666666666667
0.08133333333333333,0.9976666666666667
0.08166666666666667,0.9976666666666667
0.082,0.9976666666666667
0.08233333333333333,0.9976666666666667
0.08266666666666667,0.9976666666666667
0.083,0.9976666666666667
0.08333333333333333,0.9976666666666667
0.08366666666666667,0.9976666666666667
0.084,0.9976666666666667
0.08433333333333333,0.9976666666666667
0.08466666666666667,0.9976666666666667
0.085,0.9976666666666667
0.08533333333333333,0.9976666666666667
0.08566666666666667,0.9976666666666667
0.086,0.9976666666666667
0.08633333333333333,0.9976666666666667
0.08666666666666667,0.9976666666666667
0.087,0.9976666666666667
0.08733333333333333,0.9976666666666667
0.08766666666666667,0.9976666666666667
0.088,0.9976666666666667
0.08833333333333333,0.9976666666666667
0.08866666666666667,0.998
0.089,0.998
0.08933333333333333,0.998
0.08966666666666667,0.998
0.09,0.998
0.09033333333333333,0.998
0.09066666666666667,0.998
0.091,0.998
0.09133333333333334,0.998
0.09166666666666666,0.998
0.092,0.998
0.09233333333333334,0.998
0.09266666666666666,0.998
0.093,0.998
0.09333333333333334,0.998
0.09366666666666666,0.998
0.094,0.998
0.09433333333333334,0.998
0.09466666666666666,0.998
0.095,0.998
0.09533333333333334,0.9983333333333333
0.09633333333333334,0.9983333333333333
0.09666666666666666,0.9983333333333333
0.097,0.9983333333333333
0.09733333333333333,0.9983333333333333
0.09766666666666667,0.9983333333333333
0.098,0.9983333333333333
0.09833333333333333,0.9983333333333333
0.09866666666666667,0.9983333333333333
0.099,0.9983333333333333
0.09933333333333333,0.9983333333333333
0.09966666666666667,0.9983333333333333
0.1,0.9983333333333333
0.10033333333333333,0.9983333333333333
0.10066666666666667,0.9983333333333333
0.101,0.9983333333333333
0.10133333333333333,0.9983333333333333
0.10166666666666667,0.9983333333333333
0.102,0.9983333333333333
0.10233333333333333,0.9983333333333333
0.10266666666666667,0.9983333333333333
0.103,0.9983333333333333
0.10333333333333333,0.9983333333333333
0.10366666666666667,0.9983333333333333
0.104,0.9983333333333333
0.10433333333333333,0.9983333333333333
0.10466666666666667,0.9983333333333333
0.105,0.9983333333333333
0.10533333333333333,0.9983333333333333
0.10566666666666667,0.9983333333333333
0.106,0.9983333333333333
0.10633333333333334,0.9983333333333333
0.10666666666666667,0.9983333333333333
0.107,0.9983333333333333
0.10733333333333334,0.9983333333333333
0.10766666666666666,0.9983333333333333
0.108,0.9983333333333333
0.10833333333333334,0.9983333333333333
0.109,0.9983333333333333
0.10933333333333334,0.9983333333333333
0.10966666666666666,0.9983333333333333
0.11,0.9983333333333333
0.11033333333333334,0.9983333333333333
0.11066666666666666,0.9983333333333333
0.111,0.9983333333333333
0.11133333333333334,0.9983333333333333
0.11166666666666666,0.9983333333333333
0.112,0.9983333333333333
0.11233333333333333,0.9983333333333333
0.11266666666666666,0.9983333333333333
0.11333333333333333,0.9983333333333333
0.11366666666666667,0.9983333333333333
0.114,0.9983333333333333
0.11433333333333333,0.9983333333333333
0.11466666666666667,0.9983333333333333
0.115,0.9983333333333333
0.11533333333333333,0.9983333333333333
0.11566666666666667,0.9983333333333333
0.11633333333333333,0.9983333333333333
0.11666666666666667,0.9983333333333333
0.117,0.9983333333333333
0.11766666666666667,0.9983333333333333
0.118,0.9983333333333333
0.11833333333333333,0.9983333333333333
0.11866666666666667,0.9983333333333333
0.119,0.9983333333333333
0.11933333333333333,0.9983333333333333
0.11966666666666667,0.9983333333333333
0.12,0.9983333333333333
0.12033333333333333,0.9983333333333333
0.12066666666666667,0.9983333333333333
0.121,0.9983333333333333
0.12133333333333333,0.9983333333333333
0.122,0.9983333333333333
0.12233333333333334,0.9983333333333333
0.12266666666666666,0.9983333333333333
0.123,0.9983333333333333
0.12333333333333334,0.9983333333333333
0.12366666666666666,0.9983333333333333
0.124,0.9983333333333333
0.12433333333333334,0.9983333333333333
0.12466666666666666,0.9983333333333333
0.125,0.9983333333333333
0.12533333333333332,0.9983333333333333
0.12566666666666668,0.9983333333333333
0.126,0.9983333333333333
0.127,0.9983333333333333
0.12733333333333333,0.9983333333333333
0.12766666666666668,0.9983333333333333
0.128,0.9983333333333333
0.12833333333333333,0.9983333333333333
0.12866666666666668,0.9983333333333333
0.129,0.9983333333333333
0.12933333333333333,0.9983333333333333
0.12966666666666668,0.9983333333333333
0.13,0.9983333333333333
0.13066666666666665,0.9983333333333333
0.131,0.9983333333333333
0.13133333333333333,0.9983333333333333
0.13166666666666665,0.9983333333333333
0.13233333333333333,0.9983333333333333
0.13266666666666665,0.9983333333333333
0.133,0.9983333333333333
0.13333333333333333,0.9983333333333333
0.13366666666666666,0.9983333333333333
0.134,0.9983333333333333
0.13433333333333333,0.9983333333333333
0.13466666666666666,0.9983333333333333
0.135,0.9983333333333333
0.13533333333333333,0.9983333333333333
0.13566666666666666,0.9983333333333333
0.136,0.9983333333333333
0.13633333333333333,0.9983333333333333
0.13666666666666666,0.9983333333333333
0.137,0.9983333333333333
0.13733333333333334,0.9983333333333333
0.138,0.9983333333333333
0.13833333333333334,0.9983333333333333
0.13866666666666666,0.9983333333333333
0.139,0.9983333333333333
0.13933333333333334,0.9983333333333333
0.13966666666666666,0.9983333333333333
0.14,0.9983333333333333
0.14033333333333334,0.9983333333333333
0.14066666666666666,0.9983333333333333
0.141,0.9983333333333333
0.14133333333333334,0.9983333333333333
0.14166666666666666,0.9983333333333333
0.142,0.9983333333333333
0.14233333333333334,0.9983333333333333
0.14266666666666666,0.9983333333333333
0.143,0.9983333333333333
0.14333333333333334,0.9983333333333333
0.14366666666666666,0.9983333333333333
0.144,0.9983333333333333
0.14433333333333334,0.9983333333333333
0.14466666666666667,0.9983333333333333
0.145,0.9983333333333333
0.14533333333333334,0.9983333333333333
0.14566666666666667,0.9983333333333333
0.146,0.9983333333333333
0.14633333333333334,0.9983333333333333
0.14666666666666667,0.9983333333333333
0.147,0.9983333333333333
0.14733333333333334,0.9983333333333333
0.14766666666666667,0.9983333333333333
0.148,0.9983333333333333
0.14833333333333334,0.9983333333333333
0.14866666666666667,0.9983333333333333
0.149,0.9983333333333333
0.14933333333333335,0.9983333333333333
0.15,0.9983333333333333
0.15033333333333335,0.9983333333333333
0.15066666666666667,0.9983333333333333
0.151,0.9983333333333333
0.15133333333333332,0.9983333333333333
0.15166666666666667,0.9983333333333333
0.152,0.9983333333333333
0.15233333333333332,0.9983333333333333
0.15266666666666667,0.9983333333333333
0.153,0.9983333333333333
0.15333333333333332,0.9983333333333333
0.15366666666666667,0.9983333333333333
0.154,0.9983333333333333
0.15433333333333332,0.9983333333333333
0.15466666666666667,0.9983333333333333
0.155,0.9983333333333333
0.15566666666666668,0.9983333333333333
0.156,0.9983333333333333
0.15633333333333332,0.9983333333333333
0.15666666666666668,0.9983333333333333
0.157,0.9983333333333333
0.15733333333333333,0.9983333333333333
0.15766666666666668,0.9983333333333333
0.158,0.9986666666666667
0.15833333333333333,0.9986666666666667
0.15866666666666668,0.9986666666666667
0.159,0.9986666666666667
0.15933333333333333,0.9986666666666667
0.15966666666666668,0.9986666666666667
0.16,0.9986666666666667
0.16033333333333333,0.9986666666666667
0.16066666666666668,0.9986666666666667
0.161,0.9986666666666667
0.16133333333333333,0.9986666666666667
0.16166666666666665,0.9986666666666667
0.162,0.9986666666666667
0.16233333333333333,0.9986666666666667
0.16266666666666665,0.9986666666666667
0.163,0.9986666666666667
0.16333333333333333,0.9986666666666667
0.16366666666666665,0.9986666666666667
0.164,0.9986666666666667
0.16433333333333333,0.9986666666666667
0.16466666666666666,0.9986666666666667
0.165,0.9986666666666667
0.16533333333333333,0.9986666666666667
0.16566666666666666,0.9986666666666667
0.166,0.9986666666666667
0.16633333333333333,0.9986666666666667
0.16666666666666666,0.9986666666666667
0.167,0.9986666666666667
0.16733333333333333,0.9986666666666667
0.16766666666666666,0.9986666666666667
0.168,0.9986666666666667
0.16833333333333333,0.9986666666666667
0.16866666666666666,0.9986666666666667
0.169,0.9986666666666667
0.16933333333333334,0.9986666666666667
0.16966666666666666,0.9986666666666667
0.17,0.9986666666666667
0.17033333333333334,0.9986666666666667
0.17066666666666666,0.9986666666666667
0.171,0.9986666666666667
0.17166666666666666,0.9986666666666667
0.172,0.9986666666666667
0.17233333333333334,0.9986666666666667
0.17266666666666666,0.9986666666666667
0.173,0.9986666666666667
0.17333333333333334,0.9986666666666667
0.17366666666666666,0.9986666666666667
0.174,0.9986666666666667
0.17433333333333334,0.9986666666666667
0.17466666666666666,0.9986666666666667
0.175,0.9986666666666667
0.17533333333333334,0.9986666666666667
0.17566666666666667,0.9986666666666667
0.176,0.9986666666666667
0.17633333333333334,0.9986666666666667
0.17666666666666667,0.9986666666666667
0.177,0.9986666666666667
0.17733333333333334,0.9986666666666667
0.17766666666666667,0.9986666666666667
0.178,0.9986666666666667
0.17833333333333334,0.9986666666666667
0.17866666666666667,0.9986666666666667
0.179,0.9986666666666667
0.17933333333333334,0.9986666666666667
0.17966666666666667,0.9986666666666667
0.18,0.9986666666666667
0.18033333333333335,0.9986666666666667
0.18066666666666667,0.9986666666666667
0.181,0.9986666666666667
0.18133333333333335,0.9986666666666667
0.18166666666666667,0.9986666666666667
0.182,0.9986666666666667
0.18233333333333332,0.9986666666666667
0.18266666666666667,0.9986666666666667
0.183,0.9986666666666667
0.18333333333333332,0.9986666666666667
0.18366666666666667,0.9986666666666667
0.184,0.9986666666666667
0.18433333333333332,0.9986666666666667
0.18466666666666667,0.9986666666666667
0.185,0.9986666666666667
0.18533333333333332,0.9986666666666667
0.18566666666666667,0.9986666666666667
0.186,0.9986666666666667
0.18633333333333332,0.9986666666666667
0.18666666666666668,0.9986666666666667
0.187,0.9986666666666667
0.18733333333333332,0.9986666666666667
0.18766666666666668,0.9986666666666667
0.188,0.9986666666666667
0.18866666666666668,0.9986666666666667
0.189,0.9986666666666667
0.18933333333333333,0.9986666666666667
0.18966666666666668,0.9986666666666667
0.19,0.9986666666666667
0.19033333333333333,0.9986666666666667
0.19066666666666668,0.9986666666666667
0.191,0.9986666666666667
0.19166666666666668,0.9986666666666667
0.192,0.9986666666666667
0.19233333333333333,0.9986666666666667
0.19266666666666668,0.9986666666666667
0.193,0.9986666666666667
0.19366666666666665,0.9986666666666667
0.194,0.9986666666666667
0.19433333333333333,0.9986666666666667
0.19466666666666665,0.9986666666666667
0.195,0.9986666666666667
0.19533333333333333,0.9986666666666667
0.19566666666666666,0.9986666666666667
0.196,0.9986666666666667
0.19633333333333333,0.9986666666666667
0.19666666666666666,0.9986666666666667
0.197,0.9986666666666667
0.19733333333333333,0.9986666666666667
0.19766666666666666,0.9986666666666667
0.198,0.9986666666666667
0.19833333333333333,0.9986666666666667
0.19866666666666666,0.9986666666666667
0.199,0.9986666666666667
0.19933333333333333,0.9986666666666667
0.19966666666666666,0.9986666666666667
0.2,0.9986666666666667
0.20033333333333334,0.9986666666666667
0.20066666666666666,0.9986666666666667
0.201,0.9986666666666667
0.20133333333333334,0.999
0.20166666666666666,0.999
0.202,0.999
0.20233333333333334,0.999
0.20266666666666666,0.999
0.20333333333333334,0.999
0.20366666666666666,0.999
0.204,0.999
0.20433333333333334,0.999
0.20466666666666666,0.999
0.205,0.999
0.20533333333333334,0.999
0.20566666666666666,0.999
0.206,0.999
0.20633333333333334,0.999
0.20666666666666667,0.999
0.207,0.999
0.20733333333333334,0.999
0.20766666666666667,0.999
0.208,0.999
0.20833333333333334,0.999
0.20866666666666667,0.999
0.209,0.999
0.20933333333333334,0.999
0.20966666666666667,0.999
0.21033333333333334,0.999
0.21066666666666667,0.999
0.211,0.999
0.21133333333333335,0.999
0.21166666666666667,0.999
0.212,0.999
0.21233333333333335,0.999
0.21266666666666667,0.999
0.213,0.999
0.21366666666666667,0.999
0.214,0.9993333333333333
0.21433333333333332,0.9993333333333333
0.21466666666666667,0.9993333333333333
0.215,0.9993333333333333
0.21533333333333332,0.9993333333333333
0.21566666666666667,0.9993333333333333
0.216,0.9993333333333333
0.21633333333333332,0.9993333333333333
0.21666666666666667,0.9993333333333333
0.217,0.9993333333333333
0.21733333333333332,0.9993333333333333
0.21766666666666667,0.9993333333333333
0.21833333333333332,0.9993333333333333
0.21866666666666668,0.9993333333333333
0.219,0.9993333333333333
0.21933333333333332,0.9993333333333333
0.21966666666666668,0.9993333333333333
0.22,0.9993333333333333
0.22066666666666668,0.9993333333333333
0.221,0.9993333333333333
0.22133333333333333,0.9993333333333333
0.22233333333333333,0.9993333333333333
0.22266666666666668,0.9993333333333333
0.223,0.9993333333333333
0.22333333333333333,0.9993333333333333
0.224,0.9993333333333333
0.22433333333333333,0.9993333333333333
0.22466666666666665,0.9993333333333333
0.225,0.9993333333333333
0.22533333333333333,0.9993333333333333
0.22566666666666665,0.9993333333333333
0.226,0.9993333333333333
0.22666666666666666,0.9993333333333333
0.227,0.9993333333333333
0.22733333333333333,0.9993333333333333
0.22766666666666666,0.9993333333333333
0.22833333333333333,0.9993333333333333
0.22866666666666666,0.9993333333333333
0.229,0.9993333333333333
0.22933333333333333,0.9993333333333333
0.22966666666666666,0.9993333333333333
0.23,0.9993333333333333
0.23033333333333333,0.9993333333333333
0.23066666666666666,0.9993333333333333
0.231,0.9993333333333333
0.23133333333333334,0.9993333333333333
0.23166666666666666,0.9993333333333333
0.232,0.9993333333333333
0.23233333333333334,0.9993333333333333
0.23266666666666666,0.9993333333333333
0.233,0.9993333333333333
0.23333333333333334,0.9993333333333333
0.23366666666666666,0.9993333333333333
0.234,0.9993333333333333
0.23433333333333334,0.9993333333333333
0.23466666666666666,0.9993333333333333
0.235,0.9993333333333333
0.23533333333333334,0.9993333333333333
0.23566666666666666,0.9993333333333333
0.236,0.9993333333333333
0.23633333333333334,0.9993333333333333
0.23666666666666666,0.9993333333333333
0.23733333333333334,0.9993333333333333
0.23766666666666666,0.9993333333333333
0.238,0.9993333333333333
0.23833333333333334,0.9993333333333333
0.239,0.9993333333333333
0.23966666666666667,0.9993333333333333
0.24,0.9993333333333333
0.24033333333333334,0.9993333333333333
0.24066666666666667,0.9993333333333333
0.241,0.9993333333333333
0.24133333333333334,0.9993333333333333
0.24166666666666667,0.9993333333333333
0.242,0.9993333333333333
0.24233333333333335,0.9993333333333333
0.24266666666666667,0.9993333333333333
0.243,0.9993333333333333
0.24333333333333335,0.9993333333333333
0.24366666666666667,0.9993333333333333
0.244,0.9993333333333333
0.24433333333333335,0.9993333333333333
0.24466666666666667,0.9993333333333333
0.245,0.9993333333333333
0.24533333333333332,0.9993333333333333
0.24566666666666667,0.9996666666666667
0.246,0.9996666666666667
0.24633333333333332,0.9996666666666667
0.24666666666666667,0.9996666666666667
0.247,0.9996666666666667
0.24766666666666667,0.9996666666666667
0.248,0.9996666666666667
0.24866666666666667,0.9996666666666667
0.249,0.9996666666666667
0.24933333333333332,0.9996666666666667
0.24966666666666668,0.9996666666666667
0.25,0.9996666666666667
0.25033333333333335,0.9996666666666667
0.25066666666666665,0.9996666666666667
0.251,0.9996666666666667
0.25133333333333335,0.9996666666666667
0.25166666666666665,0.9996666666666667
0.252,0.9996666666666667
0.25233333333333335,0.9996666666666667
0.25266666666666665,0.9996666666666667
0.253,0.9996666666666667
0.25333333333333335,0.9996666666666667
0.25366666666666665,0.9996666666666667
0.254,0.9996666666666667
0.25433333333333336,0.9996666666666667
0.25466666666666665,0.9996666666666667
0.255,0.9996666666666667
0.25533333333333336,0.9996666666666667
0.25566666666666665,0.9996666666666667
0.256,0.9996666666666667
0.25633333333333336,0.9996666666666667
0.25666666666666665,0.9996666666666667
0.257,0.9996666666666667
0.25733333333333336,0.9996666666666667
0.25766666666666665,0.9996666666666667
0.258,0.9996666666666667
0.25833333333333336,0.9996666666666667
0.25866666666666666,0.9996666666666667
0.259,0.9996666666666667
0.25933333333333336,0.9996666666666667
0.25966666666666666,0.9996666666666667
0.26,0.9996666666666667
0.26066666666666666,0.9996666666666667
0.261,0.9996666666666667
0.2613333333333333,0.9996666666666667
0.26166666666666666,0.9996666666666667
0.262,0.9996666666666667
0.2623333333333333,0.9996666666666667
0.26266666666666666,0.9996666666666667
0.263,0.9996666666666667
0.2633333333333333,0.9996666666666667
0.26366666666666666,0.9996666666666667
0.26466666666666666,0.9996666666666667
0.265,0.9996666666666667
0.2653333333333333,0.9996666666666667
0.26566666666666666,0.9996666666666667
0.2663333333333333,0.9996666666666667
0.26666666666666666,0.9996666666666667
0.267,0.9996666666666667
0.2673333333333333,0.9996666666666667
0.26766666666666666,0.9996666666666667
0.268,0.9996666666666667
0.2683333333333333,0.9996666666666667
0.26866666666666666,0.9996666666666667
0.269,0.9996666666666667
0.2693333333333333,0.9996666666666667
0.26966666666666667,0.9996666666666667
0.27,0.9996666666666667
0.2703333333333333,0.9996666666666667
0.27066666666666667,0.9996666666666667
0.271,0.9996666666666667
0.2713333333333333,0.9996666666666667
0.27166666666666667,0.9996666666666667
0.272,0.9996666666666667
0.2723333333333333,0.9996666666666667
0.27266666666666667,0.9996666666666667
0.273,0.9996666666666667
0.2733333333333333,0.9996666666666667
0.27366666666666667,0.9996666666666667
0.274,0.9996666666666667
0.2743333333333333,0.9996666666666667
0.27466666666666667,0.9996666666666667
0.275,0.9996666666666667
0.2753333333333333,0.9996666666666667
0.27566666666666667,0.9996666666666667
0.276,0.9996666666666667
0.2763333333333333,0.9996666666666667
0.27666666666666667,0.9996666666666667
0.277,0.9996666666666667
0.2773333333333333,0.9996666666666667
0.2776666666666667,0.9996666666666667
0.278,0.9996666666666667
0.2783333333333333,0.9996666666666667
0.2786666666666667,0.9996666666666667
0.279,0.9996666666666667
0.2793333333333333,0.9996666666666667
0.2796666666666667,0.9996666666666667
0.28,0.9996666666666667
0.2803333333333333,0.9996666666666667
0.2806666666666667,0.9996666666666667
0.281,0.9996666666666667
0.2813333333333333,0.9996666666666667
0.2816666666666667,0.9996666666666667
0.282,0.9996666666666667
0.2826666666666667,0.9996666666666667
0.283,0.9996666666666667
0.2833333333333333,0.9996666666666667
0.2836666666666667,0.9996666666666667
0.284,0.9996666666666667
0.2843333333333333,0.9996666666666667
0.2846666666666667,0.9996666666666667
0.285,0.9996666666666667
0.2853333333333333,0.9996666666666667
0.2856666666666667,0.9996666666666667
0.286,0.9996666666666667
0.28633333333333333,0.9996666666666667
0.2866666666666667,0.9996666666666667
0.287,0.9996666666666667
0.28733333333333333,0.9996666666666667
0.2876666666666667,0.9996666666666667
0.288,0.9996666666666667
0.28833333333333333,0.9996666666666667
0.2886666666666667,0.9996666666666667
0.289,0.9996666666666667
0.28933333333333333,0.9996666666666667
0.29,0.9996666666666667
0.29033333333333333,0.9996666666666667
0.291,0.9996666666666667
0.2916666666666667,0.9996666666666667
0.292,0.9996666666666667
0.29233333333333333,0.9996666666666667
0.2926666666666667,0.9996666666666667
0.293,0.9996666666666667
0.29333333333333333,0.9996666666666667
0.294,0.9996666666666667
0.29433333333333334,0.9996666666666667
0.2946666666666667,0.9996666666666667
0.295,0.9996666666666667
0.29533333333333334,0.9996666666666667
0.2956666666666667,0.9996666666666667
0.296,0.9996666666666667
0.29633333333333334,0.9996666666666667
0.2966666666666667,0.9996666666666667
0.29733333333333334,0.9996666666666667
0.2976666666666667,0.9996666666666667
0.298,0.9996666666666667
0.29833333333333334,0.9996666666666667
0.2986666666666667,0.9996666666666667
0.299,0.9996666666666667
0.29933333333333334,0.9996666666666667
0.2996666666666667,0.9996666666666667
0.3,0.9996666666666667
0.30033333333333334,0.9996666666666667
0.3006666666666667,0.9996666666666667
0.30133333333333334,0.9996666666666667
0.3016666666666667,0.9996666666666667
0.302,0.9996666666666667
0.30233333333333334,0.9996666666666667
0.30266666666666664,0.9996666666666667
0.30366666666666664,0.9996666666666667
0.304,0.9996666666666667
0.30433333333333334,0.9996666666666667
0.30466666666666664,0.9996666666666667
0.305,0.9996666666666667
0.30533333333333335,0.9996666666666667
0.30566666666666664,0.9996666666666667
0.306,0.9996666666666667
0.30633333333333335,0.9996666666666667
0.30666666666666664,0.9996666666666667
0.307,0.9996666666666667
0.30733333333333335,0.9996666666666667
0.30766666666666664,0.9996666666666667
0.308,0.9996666666666667
0.30833333333333335,0.9996666666666667
0.30866666666666664,0.9996666666666667
0.309,0.9996666666666667
0.30933333333333335,0.9996666666666667
0.30966666666666665,0.9996666666666667
0.31,0.9996666666666667
0.31033333333333335,0.9996666666666667
0.31066666666666665,0.9996666666666667
0.311,0.9996666666666667
0.31133333333333335,0.9996666666666667
0.31166666666666665,0.9996666666666667
0.312,0.9996666666666667
0.31233333333333335,0.9996666666666667
0.31266666666666665,0.9996666666666667
0.313,0.9996666666666667
0.31333333333333335,0.9996666666666667
0.31366666666666665,0.9996666666666667
0.314,0.9996666666666667
0.31433333333333335,0.9996666666666667
0.31466666666666665,0.9996666666666667
0.315,0.9996666666666667
0.31533333333333335,0.9996666666666667
0.31566666666666665,0.9996666666666667
0.316,0.9996666666666667
0.31633333333333336,0.9996666666666667
0.31666666666666665,0.9996666666666667
0.31733333333333336,0.9996666666666667
0.31766666666666665,0.9996666666666667
0.318,0.9996666666666667
0.31833333333333336,0.9996666666666667
0.31866666666666665,0.9996666666666667
0.31933333333333336,0.9996666666666667
0.31966666666666665,0.9996666666666667
0.32,0.9996666666666667
0.32033333333333336,0.9996666666666667
0.32066666666666666,0.9996666666666667
0.321,0.9996666666666667
0.32133333333333336,1.0
0.32166666666666666,1.0
0.322,1.0
0.32233333333333336,1.0
0.32266666666666666,1.0
0.323,1.0
0.3233333333333333,1.0
0.32366666666666666,1.0
0.324,1.0
0.3243333333333333,1.0
0.32466666666666666,1.0
0.325,1.0
0.3253333333333333,1.0
0.326,1.0
0.3263333333333333,1.0
0.32666666666666666,1.0
0.3273333333333333,1.0
0.32766666666666666,1.0
0.328,1.0
0.3283333333333333,1.0
0.32866666666666666,1.0
0.329,1.0
0.3293333333333333,1.0
0.32966666666666666,1.0
0.33,1.0
0.3303333333333333,1.0
0.33066666666666666,1.0
0.3313333333333333,1.0
0.33166666666666667,1.0
0.332,1.0
0.3323333333333333,1.0
0.33266666666666667,1.0
0.333,1.0
0.3333333333333333,1.0
0.33366666666666667,1.0
0.334,1.0
0.3343333333333333,1.0
0.33466666666666667,1.0
0.335,1.0
0.3353333333333333,1.0
0.33566666666666667,1.0
0.336,1.0
0.3363333333333333,1.0
0.337,1.0
0.3373333333333333,1.0
0.33766666666666667,1.0
0.338,1.0
0.3383333333333333,1.0
0.33866666666666667,1.0
0.339,1.0
0.3393333333333333,1.0
0.3396666666666667,1.0
0.34,1.0
0.3403333333333333,1.0
0.3406666666666667,1.0
0.341,1.0
0.342,1.0
0.3423333333333333,1.0
0.3426666666666667,1.0
0.343,1.0
0.3433333333333333,1.0
0.3436666666666667,1.0
0.344,1.0
0.3443333333333333,1.0
0.345,1.0
0.3453333333333333,1.0
0.3456666666666667,1.0
0.346,1.0
0.3463333333333333,1.0
0.3466666666666667,1.0
0.347,1.0
0.3473333333333333,1.0
0.3476666666666667,1.0
0.34833333333333333,1.0
0.3486666666666667,1.0
0.349,1.0
0.34933333333333333,1.0
0.3496666666666667,1.0
0.35,1.0
0.35033333333333333,1.0
0.3506666666666667,1.0
0.35133333333333333,1.0
0.3516666666666667,1.0
0.352,1.0
0.35233333333333333,1.0
0.3526666666666667,1.0
0.353,1.0
0.3536666666666667,1.0
0.354,1.0
0.35433333333333333,1.0
0.3546666666666667,1.0
0.355,1.0
0.35533333333333333,1.0
0.3556666666666667,1.0
0.356,1.0
0.35633333333333334,1.0
0.3566666666666667,1.0
0.357,1.0
0.35733333333333334,1.0
0.3576666666666667,1.0
0.358,1.0
0.35833333333333334,1.0
0.3586666666666667,1.0
0.359,1.0
0.35933333333333334,1.0
0.3596666666666667,1.0
0.36033333333333334,1.0
0.3606666666666667,1.0
0.36133333333333334,1.0
0.3616666666666667,1.0
0.362,1.0
0.36233333333333334,1.0
0.3626666666666667,1.0
0.363,1.0
0.36333333333333334,1.0
0.3636666666666667,1.0
0.364,1.0
0.36433333333333334,1.0
0.365,1.0
0.36533333333333334,1.0
0.36566666666666664,1.0
0.366,1.0
0.36633333333333334,1.0
0.36666666666666664,1.0
0.367,1.0
0.36733333333333335,1.0
0.36766666666666664,1.0
0.368,1.0
0.36833333333333335,1.0
0.36866666666666664,1.0
0.369,1.0
0.36933333333333335,1.0
0.36966666666666664,1.0
0.37,1.0
0.37066666666666664,1.0
0.371,1.0
0.37133333333333335,1.0
0.37166666666666665,1.0
0.372,1.0
0.37233333333333335,1.0
0.37266666666666665,1.0
0.373,1.0
0.37333333333333335,1.0
0.37366666666666665,1.0
0.374,1.0
0.37433333333333335,1.0
0.37466666666666665,1.0
0.375,1.0
0.37533333333333335,1.0
0.37566666666666665,1.0
0.376,1.0
0.37633333333333335,1.0
0.37666666666666665,1.0
0.377,1.0
0.37733333333333335,1.0
0.37766666666666665,1.0
0.378,1.0
0.37833333333333335,1.0
0.37866666666666665,1.0
0.379,1.0
0.37933333333333336,1.0
0.37966666666666665,1.0
0.38,1.0
0.38033333333333336,1.0
0.38066666666666665,1.0
0.381,1.0
0.38133333333333336,1.0
0.38166666666666665,1.0
0.38233333333333336,1.0
0.38266666666666665,1.0
0.38333333333333336,1.0
0.38366666666666666,1.0
0.384,1.0
0.38433333333333336,1.0
0.38466666666666666,1.0
0.385,1.0
0.38533333333333336,1.0
0.38566666666666666,1.0
0.386,1.0
0.387,1.0
0.3873333333333333,1.0
0.38766666666666666,1.0
0.388,1.0
0.3883333333333333,1.0
0.38866666666666666,1.0
0.389,1.0
0.3893333333333333,1.0
0.38966666666666666,1.0
0.39,1.0
0.3903333333333333,1.0
0.39066666666666666,1.0
0.391,1.0
0.3913333333333333,1.0
0.39166666666666666,1.0
0.392,1.0
0.3923333333333333,1.0
0.39266666666666666,1.0
0.393,1.0
0.3933333333333333,1.0
0.39366666666666666,1.0
0.394,1.0
0.3943333333333333,1.0
0.39466666666666667,1.0
0.395,1.0
0.3953333333333333,1.0
0.39566666666666667,1.0
0.396,1.0
0.3963333333333333,1.0
0.397,1.0
0.39766666666666667,1.0
0.398,1.0
0.3983333333333333,1.0
0.39866666666666667,1.0
0.399,1.0
0.3993333333333333,1.0
0.39966666666666667,1.0
0.4,1.0
0.4003333333333333,1.0
0.40066666666666667,1.0
0.401,1.0
0.4013333333333333,1.0
0.402,1.0
0.4023333333333333,1.0
0.4026666666666667,1.0
0.403,1.0
0.4033333333333333,1.0
0.4036666666666667,1.0
0.404,1.0
0.4043333333333333,1.0
0.4046666666666667,1.0
0.405,1.0
0.4053333333333333,1.0
0.4056666666666667,1.0
0.4063333333333333,1.0
0.407,1.0
0.4076666666666667,1.0
0.408,1.0
0.4083333333333333,1.0
0.409,1.0
0.4093333333333333,1.0
0.4096666666666667,1.0
0.41,1.0
0.4103333333333333,1.0
0.4106666666666667,1.0
0.411,1.0
0.41133333333333333,1.0
0.4116666666666667,1.0
0.412,1.0
0.41233333333333333,1.0
0.4126666666666667,1.0
0.41333333333333333,1.0
0.4136666666666667,1.0
0.414,1.0
0.4146666666666667,1.0
0.415,1.0
0.41533333333333333,1.0
0.4156666666666667,1.0
0.416,1.0
0.41633333333333333,1.0
0.4166666666666667,1.0
0.417,1.0
0.41733333333333333,1.0
0.4176666666666667,1.0
0.418,1.0
0.41833333333333333,1.0
0.4186666666666667,1.0
0.419,1.0
0.41933333333333334,1.0
0.4196666666666667,1.0
0.42,1.0
0.42033333333333334,1.0
0.4206666666666667,1.0
0.421,1.0
0.42133333333333334,1.0
0.4216666666666667,1.0
0.422,1.0
0.42233333333333334,1.0
0.4226666666666667,1.0
0.423,1.0
0.42333333333333334,1.0
0.4236666666666667,1.0
0.424,1.0
0.4246666666666667,1.0
0.425,1.0
0.42533333333333334,1.0
0.4256666666666667,1.0
0.426,1.0
0.42633333333333334,1.0
0.4266666666666667,1.0
0.427,1.0
0.42766666666666664,1.0
0.428,1.0
0.42833333333333334,1.0
0.42866666666666664,1.0
0.429,1.0
0.42933333333333334,1.0
0.42966666666666664,1.0
0.43,1.0
0.43033333333333335,1.0
0.43066666666666664,1.0
0.431,1.0
0.43133333333333335,1.0
0.432,1.0
0.43233333333333335,1.0
0.43266666666666664,1.0
0.433,1.0
0.43333333333333335,1.0
0.43366666666666664,1.0
0.434,1.0
0.43433333333333335,1.0
0.43466666666666665,1.0
0.435,1.0
0.43533333333333335,1.0
0.43566666666666665,1.0
0.436,1.0
0.43633333333333335,1.0
0.43666666666666665,1.0
0.437,1.0
0.43733333333333335,1.0
0.438,1.0
0.43833333333333335,1.0
0.43933333333333335,1.0
0.43966666666666665,1.0
0.44,1.0
0.44033333333333335,1.0
0.44066666666666665,1.0
0.441,1.0
0.44133333333333336,1.0
0.44166666666666665,1.0
0.442,1.0
0.44233333333333336,1.0
0.44266666666666665,1.0
0.443,1.0
0.44333333333333336,1.0
0.44366666666666665,1.0
0.444,1.0
0.44433333333333336,1.0
0.44466666666666665,1.0
0.445,1.0
0.44533333333333336,1.0
0.44566666666666666,1.0
0.446,1.0
0.44633333333333336,1.0
0.44666666666666666,1.0
0.447,1.0
0.44733333333333336,1.0
0.44766666666666666,1.0
0.448,1.0
0.4483333333333333,1.0
0.44866666666666666,1.0
0.4493333333333333,1.0
0.44966666666666666,1.0
0.45,1.0
0.4503333333333333,1.0
0.451,1.0
0.4513333333333333,1.0
0.452,1.0
0.4523333333333333,1.0
0.45266666666666666,1.0
0.453,1.0
0.4533333333333333,1.0
0.45366666666666666,1.0
0.454,1.0
0.45466666666666666,1.0
0.455,1.0
0.4553333333333333,1.0
0.45566666666666666,1.0
0.4563333333333333,1.0
0.45666666666666667,1.0
0.457,1.0
0.4573333333333333,1.0
0.45766666666666667,1.0
0.458,1.0
0.4583333333333333,1.0
0.459,1.0
0.4593333333333333,1.0
0.45966666666666667,1.0
0.46,1.0
0.4603333333333333,1.0
0.46066666666666667,1.0
0.461,1.0
0.4613333333333333,1.0
0.46166666666666667,1.0
0.462,1.0
0.4623333333333333,1.0
0.46266666666666667,1.0
0.4633333333333333,1.0
0.46366666666666667,1.0
0.4643333333333333,1.0
0.4646666666666667,1.0
0.465,1.0
0.4653333333333333,1.0
0.4656666666666667,1.0
0.4663333333333333,1.0
0.4666666666666667,1.0
0.467,1.0
0.4673333333333333,1.0
0.468,1.0
0.4683333333333333,1.0
0.4686666666666667,1.0
0.469,1.0
0.4693333333333333,1.0
0.4696666666666667,1.0
0.47,1.0
0.4703333333333333,1.0
0.4706666666666667,1.0
0.471,1.0
0.4713333333333333,1.0
0.4716666666666667,1.0
0.472,1.0
0.4723333333333333,1.0
0.473,1.0
0.47333333333333333,1.0
0.4736666666666667,1.0
0.474,1.0
0.47433333333333333,1.0
0.4746666666666667,1.0
0.475,1.0
0.47533333333333333,1.0
0.4756666666666667,1.0
0.476,1.0
0.47633333333333333,1.0
0.477,1.0
0.47733333333333333,1.0
0.4776666666666667,1.0
0.478,1.0
0.47833333333333333,1.0
0.4786666666666667,1.0
0.479,1.0
0.47933333333333333,1.0
0.4796666666666667,1.0
0.48,1.0
0.4806666666666667,1.0
0.481,1.0
0.48133333333333334,1.0
0.4816666666666667,1.0
0.482,1.0
0.48233333333333334,1.0
0.4826666666666667,1.0
0.483,1.0
0.48333333333333334,1.0
0.4836666666666667,1.0
0.484,1.0
0.48433333333333334,1.0
0.4846666666666667,1.0
0.485,1.0
0.48533333333333334,1.0
0.4856666666666667,1.0
0.486,1.0
0.48633333333333334,1.0
0.4866666666666667,1.0
0.48733333333333334,1.0
0.4876666666666667,1.0
0.488,1.0
0.4886666666666667,1.0
0.489,1.0
0.48933333333333334,1.0
0.48966666666666664,1.0
0.49,1.0
0.49033333333333334,1.0
0.491,1.0
0.49133333333333334,1.0
0.49166666666666664,1.0
0.492,1.0
0.49233333333333335,1.0
0.493,1.0
0.49333333333333335,1.0
0.49433333333333335,1.0
0.49466666666666664,1.0
0.495,1.0
0.49533333333333335,1.0
0.49566666666666664,1.0
0.496,1.0
0.49633333333333335,1.0
0.49666666666666665,1.0
0.497,1.0
0.49733333333333335,1.0
0.49766666666666665,1.0
0.498,1.0
0.49833333333333335,1.0
0.49866666666666665,1.0
0.499,1.0
0.49933333333333335,1.0
0.49966666666666665,1.0
0.5,1.0
0.5003333333333333,1.0
0.501,1.0
0.5013333333333333,1.0
0.5016666666666667,1.0
0.502,1.0
0.5023333333333333,1.0
0.5026666666666667,1.0
0.503,1.0
0.5033333333333333,1.0
0.504,1.0
0.5043333333333333,1.0
0.5046666666666667,1.0
0.505,1.0
0.5053333333333333,1.0
0.506,1.0
0.5063333333333333,1.0
0.5066666666666667,1.0
0.507,1.0
0.5073333333333333,1.0
0.5076666666666667,1.0
0.508,1.0
0.5086666666666667,1.0
0.509,1.0
0.5093333333333333,1.0
0.5096666666666667,1.0
0.51,1.0
0.5103333333333333,1.0
0.5106666666666667,1.0
0.511,1.0
0.5113333333333333,1.0
0.5116666666666667,1.0
0.5126666666666667,1.0
0.513,1.0
0.5133333333333333,1.0
0.5136666666666667,1.0
0.514,1.0
0.5146666666666667,1.0
0.515,1.0
0.5153333333333333,1.0
0.5156666666666667,1.0
0.516,1.0
0.5163333333333333,1.0
0.5166666666666667,1.0
0.5173333333333333,1.0
0.5176666666666667,1.0
0.518,1.0
0.5186666666666667,1.0
0.519,1.0
0.5193333333333333,1.0
0.5196666666666667,1.0
0.52,1.0
0.5203333333333333,1.0
0.5206666666666667,1.0
0.521,1.0
0.5213333333333333,1.0
0.5216666666666666,1.0
0.522,1.0
0.5226666666666666,1.0
0.523,1.0
0.5233333333333333,1.0
0.5236666666666666,1.0
0.524,1.0
0.5243333333333333,1.0
0.5246666666666666,1.0
0.525,1.0
0.5253333333333333,1.0
0.526,1.0
0.5263333333333333,1.0
0.5266666666666666,1.0
0.527,1.0
0.5273333333333333,1.0
0.5276666666666666,1.0
0.528,1.0
0.5283333333333333,1.0
0.5286666666666666,1.0
0.529,1.0
0.5293333333333333,1.0
0.5296666666666666,1.0
0.53,1.0
0.5303333333333333,1.0
0.5306666666666666,1.0
0.531,1.0
0.5313333333333333,1.0
0.5316666666666666,1.0
0.532,1.0
0.5323333333333333,1.0
0.5326666666666666,1.0
0.533,1.0
0.5333333333333333,1.0
0.534,1.0
0.5343333333333333,1.0
0.5346666666666666,1.0
0.535,1.0
0.5353333333333333,1.0
0.536,1.0
0.5363333333333333,1.0
0.5366666666666666,1.0
0.537,1.0
0.5373333333333333,1.0
0.5376666666666666,1.0
0.538,1.0
0.5383333333333333,1.0
0.5386666666666666,1.0
0.539,1.0
0.5393333333333333,1.0
0.5396666666666666,1.0
0.54,1.0
0.5403333333333333,1.0
0.5406666666666666,1.0
0.541,1.0
0.5413333333333333,1.0
0.5416666666666666,1.0
0.542,1.0
0.5423333333333333,1.0
0.5426666666666666,1.0
0.543,1.0
0.5433333333333333,1.0
0.5436666666666666,1.0
0.544,1.0
0.5443333333333333,1.0
0.5446666666666666,1.0
0.5453333333333333,1.0
0.5456666666666666,1.0
0.546,1.0
0.5463333333333333,1.0
0.5466666666666666,1.0
0.547,1.0
0.5473333333333333,1.0
0.5476666666666666,1.0
0.548,1.0
0.5483333333333333,1.0
0.5486666666666666,1.0
0.549,1.0
0.5493333333333333,1.0
0.5496666666666666,1.0
0.5503333333333333,1.0
0.5506666666666666,1.0
0.551,1.0
0.5513333333333333,1.0
0.5516666666666666,1.0
0.552,1.0
0.5523333333333333,1.0
0.5526666666666666,1.0
0.553,1.0
0.5533333333333333,1.0
0.554,1.0
0.5543333333333333,1.0
0.5546666666666666,1.0
0.555,1.0
0.5553333333333333,1.0
0.5556666666666666,1.0
0.556,1.0
0.5563333333333333,1.0
0.5566666666666666,1.0
0.5573333333333333,1.0
0.5576666666666666,1.0
0.558,1.0
0.5583333333333333,1.0
0.5586666666666666,1.0
0.559,1.0
0.5593333333333333,1.0
0.5596666666666666,1.0
0.56,1.0
0.5606666666666666,1.0
0.561,1.0
0.5613333333333334,1.0
0.5616666666666666,1.0
0.562,1.0
0.5623333333333334,1.0
0.563,1.0
0.564,1.0
0.5643333333333334,1.0
0.5646666666666667,1.0
0.5653333333333334,1.0
0.5656666666666667,1.0
0.566,1.0
0.5663333333333334,1.0
0.5666666666666667,1.0
0.567,1.0
0.5673333333333334,1.0
0.5676666666666667,1.0
0.568,1.0
0.5683333333333334,1.0
0.5686666666666667,1.0
0.569,1.0
0.5693333333333334,1.0
0.5696666666666667,1.0
0.57,1.0
0.5703333333333334,1.0
0.5706666666666667,1.0
0.571,1.0
0.5713333333333334,1.0
0.572,1.0
0.5726666666666667,1.0
0.573,1.0
0.5733333333333334,1.0
0.5736666666666667,1.0
0.574,1.0
0.5743333333333334,1.0
0.5746666666666667,1.0
0.575,1.0
0.5753333333333334,1.0
0.5756666666666667,1.0
0.576,1.0
0.5763333333333334,1.0
0.5766666666666667,1.0
0.577,1.0
0.5776666666666667,1.0
0.578,1.0
0.5783333333333334,1.0
0.5786666666666667,1.0
0.579,1.0
0.5793333333333334,1.0
0.5796666666666667,1.0
0.58,1.0
0.5803333333333334,1.0
0.5806666666666667,1.0
0.581,1.0
0.5813333333333334,1.0
0.5816666666666667,1.0
0.582,1.0
0.5823333333333334,1.0
0.5826666666666667,1.0
0.583,1.0
0.5833333333333334,1.0
0.5836666666666667,1.0
0.584,1.0
0.5843333333333334,1.0
0.5846666666666667,1.0
0.585,1.0
0.5853333333333334,1.0
0.5856666666666667,1.0
0.586,1.0
0.5863333333333334,1.0
0.5866666666666667,1.0
0.587,1.0
0.5873333333333334,1.0
0.5876666666666667,1.0
0.588,1.0
0.5883333333333334,1.0
0.5886666666666667,1.0
0.589,1.0
0.5893333333333334,1.0
0.5896666666666667,1.0
0.59,1.0
0.5903333333333334,1.0
0.591,1.0
0.5913333333333334,1.0
0.5923333333333334,1.0
0.593,1.0
0.5933333333333334,1.0
0.5936666666666667,1.0
0.594,1.0
0.5946666666666667,1.0
0.595,1.0
0.5953333333333334,1.0
0.596,1.0
0.5963333333333334,1.0
0.5966666666666667,1.0
0.597,1.0
0.5976666666666667,1.0
0.5983333333333334,1.0
0.5986666666666667,1.0
0.599,1.0
0.5993333333333334,1.0
0.6003333333333334,1.0
0.6006666666666667,1.0
0.601,1.0
0.6013333333333334,1.0
0.6016666666666667,1.0
0.602,1.0
0.6023333333333334,1.0
0.6026666666666667,1.0
0.603,1.0
0.6033333333333334,1.0
0.6036666666666667,1.0
0.604,1.0
0.6043333333333333,1.0
0.6046666666666667,1.0
0.605,1.0
0.6056666666666667,1.0
0.606,1.0
0.6063333333333333,1.0
0.6066666666666667,1.0
0.607,1.0
0.6073333333333333,1.0
0.6076666666666667,1.0
0.608,1.0
0.6083333333333333,1.0
0.609,1.0
0.6093333333333333,1.0
0.6096666666666667,1.0
0.61,1.0
0.6103333333333333,1.0
0.611,1.0
0.6113333333333333,1.0
0.6116666666666667,1.0
0.612,1.0
0.6123333333333333,1.0
0.6126666666666667,1.0
0.613,1.0
0.6133333333333333,1.0
0.6136666666666667,1.0
0.614,1.0
0.6143333333333333,1.0
0.6146666666666667,1.0
0.615,1.0
0.6153333333333333,1.0
0.6156666666666667,1.0
0.616,1.0
0.6163333333333333,1.0
0.617,1.0
0.6173333333333333,1.0
0.6176666666666667,1.0
0.618,1.0
0.6183333333333333,1.0
0.619,1.0
0.6196666666666667,1.0
0.62,1.0
0.6203333333333333,1.0
0.6213333333333333,1.0
0.6216666666666667,1.0
0.622,1.0
0.6223333333333333,1.0
0.6226666666666667,1.0
0.623,1.0
0.6236666666666667,1.0
0.624,1.0
0.6243333333333333,1.0
0.625,1.0
0.6256666666666667,1.0
0.626,1.0
0.6266666666666667,1.0
0.627,1.0
0.6273333333333333,1.0
0.6276666666666667,1.0
0.628,1.0
0.6283333333333333,1.0
0.6286666666666667,1.0
0.629,1.0
0.6296666666666667,1.0
0.63,1.0
0.6303333333333333,1.0
0.6306666666666667,1.0
0.631,1.0
0.6313333333333333,1.0
0.6316666666666667,1.0
0.6323333333333333,1.0
0.633,1.0
0.6333333333333333,1.0
0.634,1.0
0.6343333333333333,1.0
0.6346666666666667,1.0
0.635,1.0
0.6353333333333333,1.0
0.6356666666666667,1.0
0.636,1.0
0.6366666666666667,1.0
0.637,1.0
0.6373333333333333,1.0
0.6376666666666667,1.0
0.638,1.0
0.6383333333333333,1.0
0.6386666666666667,1.0
0.639,1.0
0.6393333333333333,1.0
0.6396666666666667,1.0
0.64,1.0
0.6403333333333333,1.0
0.6406666666666667,1.0
0.6413333333333333,1.0
0.6416666666666667,1.0
0.642,1.0
0.6423333333333333,1.0
0.643,1.0
0.6433333333333333,1.0
0.6436666666666667,1.0
0.644,1.0
0.6446666666666667,1.0
0.645,1.0
0.6453333333333333,1.0
0.6456666666666667,1.0
0.646,1.0
0.6463333333333333,1.0
0.647,1.0
0.6473333333333333,1.0
0.648,1.0
0.6483333333333333,1.0
0.6486666666666666,1.0
0.649,1.0
0.6493333333333333,1.0
0.6496666666666666,1.0
0.65,1.0
0.6503333333333333,1.0
0.6506666666666666,1.0
0.651,1.0
0.6513333333333333,1.0
0.6516666666666666,1.0
0.652,1.0
0.6523333333333333,1.0
0.6526666666666666,1.0
0.653,1.0
0.6533333333333333,1.0
0.654,1.0
0.6543333333333333,1.0
0.655,1.0
0.6553333333333333,1.0
0.6556666666666666,1.0
0.656,1.0
0.6563333333333333,1.0
0.6566666666666666,1.0
0.657,1.0
0.6573333333333333,1.0
0.6576666666666666,1.0
0.658,1.0
0.6586666666666666,1.0
0.659,1.0
0.6593333333333333,1.0
0.6596666666666666,1.0
0.66,1.0
0.6603333333333333,1.0
0.6606666666666666,1.0
0.661,1.0
0.6613333333333333,1.0
0.6616666666666666,1.0
0.662,1.0
0.6623333333333333,1.0
0.6626666666666666,1.0
0.6633333333333333,1.0
0.6636666666666666,1.0
0.664,1.0
0.6643333333333333,1.0
0.6646666666666666,1.0
0.665,1.0
0.6653333333333333,1.0
0.6656666666666666,1.0
0.666,1.0
0.6663333333333333,1.0
0.6666666666666666,1.0
0.667,1.0
0.6673333333333333,1.0
0.668,1.0
0.6683333333333333,1.0
0.6686666666666666,1.0
0.6693333333333333,1.0
0.67,1.0
0.6706666666666666,1.0
0.671,1.0
0.6713333333333333,1.0
0.6716666666666666,1.0
0.672,1.0
0.6723333333333333,1.0
0.6726666666666666,1.0
0.673,1.0
0.6733333333333333,1.0
0.6736666666666666,1.0
0.674,1.0
0.6743333333333333,1.0
0.6746666666666666,1.0
0.675,1.0
0.6756666666666666,1.0
0.6763333333333333,1.0
0.6766666666666666,1.0
0.677,1.0
0.6773333333333333,1.0
0.6776666666666666,1.0
0.678,1.0
0.6783333333333333,1.0
0.6786666666666666,1.0
0.679,1.0
0.6793333333333333,1.0
0.6796666666666666,1.0
0.68,1.0
0.6803333333333333,1.0
0.6806666666666666,1.0
0.681,1.0
0.6813333333333333,1.0
0.682,1.0
0.6823333333333333,1.0
0.6826666666666666,1.0
0.683,1.0
0.6833333333333333,1.0
0.6836666666666666,1.0
0.684,1.0
0.6843333333333333,1.0
0.6846666666666666,1.0
0.685,1.0
0.6853333333333333,1.0
0.6856666666666666,1.0
0.686,1.0
0.6863333333333334,1.0
0.6866666666666666,1.0
0.687,1.0
0.6873333333333334,1.0
0.6876666666666666,1.0
0.688,1.0
0.6883333333333334,1.0
0.6886666666666666,1.0
0.689,1.0
0.6893333333333334,1.0
0.6896666666666667,1.0
0.69,1.0
0.6903333333333334,1.0
0.6906666666666667,1.0
0.691,1.0
0.6913333333333334,1.0
0.6916666666666667,1.0
0.692,1.0
0.6923333333333334,1.0
0.6926666666666667,1.0
0.693,1.0
0.6933333333333334,1.0
0.6936666666666667,1.0
0.694,1.0
0.6943333333333334,1.0
0.6946666666666667,1.0
0.695,1.0
0.6953333333333334,1.0
0.6956666666666667,1.0
0.696,1.0
0.6963333333333334,1.0
0.6966666666666667,1.0
0.697,1.0
0.6973333333333334,1.0
0.6976666666666667,1.0
0.698,1.0
0.6983333333333334,1.0
0.6986666666666667,1.0
0.699,1.0
0.6993333333333334,1.0
0.6996666666666667,1.0
0.7,1.0
0.7003333333333334,1.0
0.7006666666666667,1.0
0.701,1.0
0.7016666666666667,1.0
0.7023333333333334,1.0
0.7026666666666667,1.0
0.703,1.0
0.7033333333333334,1.0
0.7036666666666667,1.0
0.704,1.0
0.7046666666666667,1.0
0.705,1.0
0.7053333333333334,1.0
0.7056666666666667,1.0
0.706,1.0
0.7063333333333334,1.0
0.707,1.0
0.7073333333333334,1.0
0.7076666666666667,1.0
0.7083333333333334,1.0
0.7086666666666667,1.0
0.709,1.0
0.7093333333333334,1.0
0.7096666666666667,1.0
0.71,1.0
0.7103333333333334,1.0
0.7106666666666667,1.0
0.711,1.0
0.7113333333333334,1.0
0.7116666666666667,1.0
0.712,1.0
0.7123333333333334,1.0
0.7126666666666667,1.0
0.713,1.0
0.7133333333333334,1.0
0.7136666666666667,1.0
0.714,1.0
0.7143333333333334,1.0
0.715,1.0
0.7153333333333334,1.0
0.7156666666666667,1.0
0.716,1.0
0.7166666666666667,1.0
0.717,1.0
0.7173333333333334,1.0
0.7176666666666667,1.0
0.718,1.0
0.7183333333333334,1.0
0.719,1.0
0.7193333333333334,1.0
0.7196666666666667,1.0
0.72,1.0
0.7203333333333334,1.0
0.7206666666666667,1.0
0.721,1.0
0.7213333333333334,1.0
0.7216666666666667,1.0
0.722,1.0
0.7223333333333334,1.0
0.7226666666666667,1.0
0.723,1.0
0.7233333333333334,1.0
0.724,1.0
0.7246666666666667,1.0
0.725,1.0
0.7253333333333334,1.0
0.726,1.0
0.7263333333333334,1.0
0.727,1.0
0.7273333333333334,1.0
0.7276666666666667,1.0
0.7283333333333334,1.0
0.7286666666666667,1.0
0.729,1.0
0.7293333333333333,1.0
0.7296666666666667,1.0
0.73,1.0
0.7303333333333333,1.0
0.7306666666666667,1.0
0.731,1.0
0.7313333333333333,1.0
0.7316666666666667,1.0
0.732,1.0
0.7323333333333333,1.0
0.7326666666666667,1.0
0.733,1.0
0.7333333333333333,1.0
0.7336666666666667,1.0
0.734,1.0
0.7343333333333333,1.0
0.7346666666666667,1.0
0.735,1.0
0.7353333333333333,1.0
0.7356666666666667,1.0
0.736,1.0
0.7363333333333333,1.0
0.7366666666666667,1.0
0.737,1.0
0.7373333333333333,1.0
0.7376666666666667,1.0
0.738,1.0
0.7383333333333333,1.0
0.7386666666666667,1.0
0.739,1.0
0.7393333333333333,1.0
0.7396666666666667,1.0
0.74,1.0
0.7403333333333333,1.0
0.7406666666666667,1.0
0.741,1.0
0.7413333333333333,1.0
0.7416666666666667,1.0
0.7423333333333333,1.0
0.7426666666666667,1.0
0.743,1.0
0.7433333333333333,1.0
0.7436666666666667,1.0
0.744,1.0
0.7443333333333333,1.0
0.7446666666666667,1.0
0.745,1.0
0.7453333333333333,1.0
0.7456666666666667,1.0
0.746,1.0
0.7463333333333333,1.0
0.7466666666666667,1.0
0.747,1.0
0.7473333333333333,1.0
0.7476666666666667,1.0
0.748,1.0
0.7483333333333333,1.0
0.7486666666666667,1.0
0.749,1.0
0.7496666666666667,1.0
0.75,1.0
0.7503333333333333,1.0
0.7506666666666667,1.0
0.751,1.0
0.7513333333333333,1.0
0.7516666666666667,1.0
0.752,1.0
0.7523333333333333,1.0
0.7526666666666667,1.0
0.753,1.0
0.7533333333333333,1.0
0.7536666666666667,1.0
0.754,1.0
0.7543333333333333,1.0
0.7546666666666667,1.0
0.755,1.0
0.7553333333333333,1.0
0.7556666666666667,1.0
0.756,1.0
0.7563333333333333,1.0
0.7566666666666667,1.0
0.757,1.0
0.7573333333333333,1.0
0.7576666666666667,1.0
0.758,1.0
0.759,1.0
0.7596666666666667,1.0
0.76,1.0
0.7603333333333333,1.0
0.7606666666666667,1.0
0.761,1.0
0.7613333333333333,1.0
0.7616666666666667,1.0
0.762,1.0
0.7623333333333333,1.0
0.7626666666666667,1.0
0.763,1.0
0.7633333333333333,1.0
0.7636666666666667,1.0
0.7643333333333333,1.0
0.7646666666666667,1.0
0.7653333333333333,1.0
0.7656666666666667,1.0
0.766,1.0
0.7663333333333333,1.0
0.7666666666666667,1.0
0.767,1.0
0.7673333333333333,1.0
0.7676666666666667,1.0
0.768,1.0
0.7683333333333333,1.0
0.7686666666666667,1.0
0.769,1.0
0.7693333333333333,1.0
0.7696666666666667,1.0
0.77,1.0
0.7703333333333333,1.0
0.7706666666666667,1.0
0.771,1.0
0.772,1.0
0.7723333333333333,1.0
0.7726666666666666,1.0
0.773,1.0
0.7733333333333333,1.0
0.7736666666666666,1.0
0.774,1.0
0.7743333333333333,1.0
0.7746666666666666,1.0
0.775,1.0
0.7753333333333333,1.0
0.7756666666666666,1.0
0.776,1.0
0.7763333333333333,1.0
0.7766666666666666,1.0
0.777,1.0
0.7773333333333333,1.0
0.7776666666666666,1.0
0.778,1.0
0.7786666666666666,1.0
0.779,1.0
0.7793333333333333,1.0
0.7796666666666666,1.0
0.78,1.0
0.7803333333333333,1.0
0.7806666666666666,1.0
0.781,1.0
0.7813333333333333,1.0
0.7816666666666666,1.0
0.7823333333333333,1.0
0.7826666666666666,1.0
0.783,1.0
0.7833333333333333,1.0
0.7836666666666666,1.0
0.784,1.0
0.7843333333333333,1.0
0.7846666666666666,1.0
0.785,1.0
0.7853333333333333,1.0
0.7856666666666666,1.0
0.786,1.0
0.7863333333333333,1.0
0.7866666666666666,1.0
0.787,1.0
0.7873333333333333,1.0
0.7876666666666666,1.0
0.788,1.0
0.7886666666666666,1.0
0.789,1.0
0.7893333333333333,1.0
0.7896666666666666,1.0
0.79,1.0
0.7903333333333333,1.0
0.7906666666666666,1.0
0.791,1.0
0.7913333333333333,1.0
0.7916666666666666,1.0
0.792,1.0
0.7923333333333333,1.0
0.7926666666666666,1.0
0.793,1.0
0.7933333333333333,1.0
0.7936666666666666,1.0
0.794,1.0
0.7943333333333333,1.0
0.7946666666666666,1.0
0.795,1.0
0.7953333333333333,1.0
0.7956666666666666,1.0
0.796,1.0
0.7963333333333333,1.0
0.7966666666666666,1.0
0.797,1.0
0.7973333333333333,1.0
0.7976666666666666,1.0
0.798,1.0
0.7986666666666666,1.0
0.799,1.0
0.7993333333333333,1.0
0.7996666666666666,1.0
0.8,1.0
0.8003333333333333,1.0
0.8006666666666666,1.0
0.801,1.0
0.8016666666666666,1.0
0.802,1.0
0.8026666666666666,1.0
0.803,1.0
0.8033333333333333,1.0
0.8036666666666666,1.0
0.8043333333333333,1.0
0.8046666666666666,1.0
0.805,1.0
0.8056666666666666,1.0
0.806,1.0
0.8066666666666666,1.0
0.8073333333333333,1.0
0.8076666666666666,1.0
0.808,1.0
0.8083333333333333,1.0
0.8086666666666666,1.0
0.809,1.0
0.8093333333333333,1.0
0.8096666666666666,1.0
0.81,1.0
0.8103333333333333,1.0
0.8106666666666666,1.0
0.811,1.0
0.8113333333333334,1.0
0.8116666666666666,1.0
0.812,1.0
0.8123333333333334,1.0
0.8126666666666666,1.0
0.813,1.0
0.8133333333333334,1.0
0.8136666666666666,1.0
0.814,1.0
0.8143333333333334,1.0
0.8146666666666667,1.0
0.815,1.0
0.8153333333333334,1.0
0.8156666666666667,1.0
0.8163333333333334,1.0
0.8166666666666667,1.0
0.817,1.0
0.8176666666666667,1.0
0.8183333333333334,1.0
0.8186666666666667,1.0
0.819,1.0
0.8193333333333334,1.0
0.8196666666666667,1.0
0.82,1.0
0.8203333333333334,1.0
0.8206666666666667,1.0
0.821,1.0
0.8213333333333334,1.0
0.8216666666666667,1.0
0.822,1.0
0.8226666666666667,1.0
0.823,1.0
0.8233333333333334,1.0
0.8236666666666667,1.0
0.824,1.0
0.8243333333333334,1.0
0.8246666666666667,1.0
0.825,1.0
0.8253333333333334,1.0
0.8256666666666667,1.0
0.826,1.0
0.8263333333333334,1.0
0.827,1.0
0.8273333333333334,1.0
0.8276666666666667,1.0
0.828,1.0
0.8286666666666667,1.0
0.829,1.0
0.8293333333333334,1.0
0.8296666666666667,1.0
0.83,1.0
0.8303333333333334,1.0
0.8306666666666667,1.0
0.831,1.0
0.8313333333333334,1.0
0.8316666666666667,1.0
0.832,1.0
0.8323333333333334,1.0
0.8326666666666667,1.0
0.833,1.0
0.8336666666666667,1.0
0.834,1.0
0.8343333333333334,1.0
0.835,1.0
0.8353333333333334,1.0
0.8356666666666667,1.0
0.836,1.0
0.8363333333333334,1.0
0.8366666666666667,1.0
0.837,1.0
0.8373333333333334,1.0
0.8376666666666667,1.0
0.838,1.0
0.8383333333333334,1.0
0.839,1.0
0.8393333333333334,1.0
0.8396666666666667,1.0
0.84,1.0
0.8403333333333334,1.0
0.8406666666666667,1.0
0.841,1.0
0.8413333333333334,1.0
0.8416666666666667,1.0
0.842,1.0
0.8423333333333334,1.0
0.8426666666666667,1.0
0.843,1.0
0.8433333333333334,1.0
0.8436666666666667,1.0
0.844,1.0
0.8443333333333334,1.0
0.8446666666666667,1.0
0.845,1.0
0.8453333333333334,1.0
0.8456666666666667,1.0
0.846,1.0
0.8463333333333334,1.0
0.8466666666666667,1.0
0.847,1.0
0.8473333333333334,1.0
0.848,1.0
0.8483333333333334,1.0
0.8486666666666667,1.0
0.849,1.0
0.8493333333333334,1.0
0.85,1.0
0.8503333333333334,1.0
0.8506666666666667,1.0
0.851,1.0
0.8513333333333334,1.0
0.8516666666666667,1.0
0.852,1.0
0.8523333333333334,1.0
0.8526666666666667,1.0
0.853,1.0
0.8533333333333334,1.0
0.8536666666666667,1.0
0.854,1.0
0.8543333333333333,1.0
0.855,1.0
0.8553333333333333,1.0
0.8556666666666667,1.0
0.856,1.0
0.8566666666666667,1.0
0.857,1.0
0.8573333333333333,1.0
0.8576666666666667,1.0
0.858,1.0
0.8583333333333333,1.0
0.8586666666666667,1.0
0.859,1.0
0.8593333333333333,1.0
0.8596666666666667,1.0
0.86,1.0
0.8603333333333333,1.0
0.8606666666666667,1.0
0.861,1.0
0.8616666666666667,1.0
0.862,1.0
0.8623333333333333,1.0
0.8626666666666667,1.0
0.863,1.0
0.8633333333333333,1.0
0.8636666666666667,1.0
0.864,1.0
0.8643333333333333,1.0
0.8646666666666667,1.0
0.865,1.0
0.8653333333333333,1.0
0.8656666666666667,1.0
0.866,1.0
0.8663333333333333,1.0
0.8666666666666667,1.0
0.867,1.0
0.8673333333333333,1.0
0.8676666666666667,1.0
0.868,1.0
0.8683333333333333,1.0
0.8686666666666667,1.0
0.869,1.0
0.8693333333333333,1.0
0.8696666666666667,1.0
0.87,1.0
0.8703333333333333,1.0
0.8706666666666667,1.0
0.871,1.0
0.8713333333333333,1.0
0.8716666666666667,1.0
0.872,1.0
0.8723333333333333,1.0
0.8726666666666667,1.0
0.873,1.0
0.8733333333333333,1.0
0.8736666666666667,1.0
0.874,1.0
0.8743333333333333,1.0
0.8746666666666667,1.0
0.875,1.0
0.8753333333333333,1.0
0.8756666666666667,1.0
0.876,1.0
0.8763333333333333,1.0
0.8766666666666667,1.0
0.877,1.0
0.8773333333333333,1.0
0.8776666666666667,1.0
0.878,1.0
0.8783333333333333,1.0
0.8786666666666667,1.0
0.879,1.0
0.8793333333333333,1.0
0.8796666666666667,1.0
0.88,1.0
0.8803333333333333,1.0
0.8806666666666667,1.0
0.881,1.0
0.8813333333333333,1.0
0.8816666666666667,1.0
0.882,1.0
0.8826666666666667,1.0
0.883,1.0
0.8833333333333333,1.0
0.8836666666666667,1.0
0.884,1.0
0.8843333333333333,1.0
0.8846666666666667,1.0
0.885,1.0
0.8853333333333333,1.0
0.8856666666666667,1.0
0.886,1.0
0.8863333333333333,1.0
0.8866666666666667,1.0
0.887,1.0
0.8873333333333333,1.0
0.8876666666666667,1.0
0.888,1.0
0.8883333333333333,1.0
0.8886666666666667,1.0
0.889,1.0
0.8893333333333333,1.0
0.8896666666666667,1.0
0.89,1.0
0.8903333333333333,1.0
0.8906666666666667,1.0
0.891,1.0
0.8913333333333333,1.0
0.8916666666666667,1.0
0.892,1.0
0.8923333333333333,1.0
0.8926666666666667,1.0
0.893,1.0
0.8933333333333333,1.0
0.8936666666666667,1.0
0.894,1.0
0.8943333333333333,1.0
0.8946666666666667,1.0
0.895,1.0
0.8953333333333333,1.0
0.8956666666666667,1.0
0.896,1.0
0.8963333333333333,1.0
0.8966666666666666,1.0
0.897,1.0
0.8973333333333333,1.0
0.8976666666666666,1.0
0.898,1.0
0.8986666666666666,1.0
0.899,1.0
0.8993333333333333,1.0
0.8996666666666666,1.0
0.9,1.0
0.9003333333333333,1.0
0.9006666666666666,1.0
0.901,1.0
0.9013333333333333,1.0
0.9016666666666666,1.0
0.902,1.0
0.9023333333333333,1.0
0.9026666666666666,1.0
0.903,1.0
0.9033333333333333,1.0
0.9036666666666666,1.0
0.904,1.0
0.9043333333333333,1.0
0.9046666666666666,1.0
0.905,1.0
0.9053333333333333,1.0
0.9056666666666666,1.0
0.906,1.0
0.9063333333333333,1.0
0.9066666666666666,1.0
0.907,1.0
0.9073333333333333,1.0
0.9076666666666666,1.0
0.908,1.0
0.9083333333333333,1.0
0.9086666666666666,1.0
0.909,1.0
0.9093333333333333,1.0
0.9096666666666666,1.0
0.91,1.0
0.9103333333333333,1.0
0.9106666666666666,1.0
0.9113333333333333,1.0
0.9116666666666666,1.0
0.912,1.0
0.9123333333333333,1.0
0.9126666666666666,1.0
0.913,1.0
0.9133333333333333,1.0
0.9136666666666666,1.0
0.914,1.0
0.9143333333333333,1.0
0.9146666666666666,1.0
0.915,1.0
0.9153333333333333,1.0
0.9156666666666666,1.0
0.916,1.0
0.9163333333333333,1.0
0.9166666666666666,1.0
0.9173333333333333,1.0
0.9176666666666666,1.0
0.918,1.0
0.9183333333333333,1.0
0.9186666666666666,1.0
0.919,1.0
0.9193333333333333,1.0
0.9196666666666666,1.0
0.92,1.0
0.9203333333333333,1.0
0.9206666666666666,1.0
0.921,1.0
0.9213333333333333,1.0
0.9216666666666666,1.0
0.922,1.0
0.9223333333333333,1.0
0.9226666666666666,1.0
0.923,1.0
0.9233333333333333,1.0
0.9236666666666666,1.0
0.924,1.0
0.9243333333333333,1.0
0.925,1.0
0.9253333333333333,1.0
0.9256666666666666,1.0
0.926,1.0
0.9263333333333333,1.0
0.9266666666666666,1.0
0.927,1.0
0.9273333333333333,1.0
0.9276666666666666,1.0
0.928,1.0
0.9283333333333333,1.0
0.9286666666666666,1.0
0.929,1.0
0.9293333333333333,1.0
0.9296666666666666,1.0
0.93,1.0
0.9303333333333333,1.0
0.9306666666666666,1.0
0.9313333333333333,1.0
0.9316666666666666,1.0
0.932,1.0
0.9323333333333333,1.0
0.9326666666666666,1.0
0.933,1.0
0.9333333333333333,1.0
0.9336666666666666,1.0
0.934,1.0
0.9343333333333333,1.0
0.9346666666666666,1.0
0.935,1.0
0.9353333333333333,1.0
0.936,1.0
0.9363333333333334,1.0
0.9366666666666666,1.0
0.937,1.0
0.9373333333333334,1.0
0.9376666666666666,1.0
0.938,1.0
0.9383333333333334,1.0
0.9386666666666666,1.0
0.939,1.0
0.9393333333333334,1.0
0.9396666666666667,1.0
0.94,1.0
0.9403333333333334,1.0
0.9406666666666667,1.0
0.941,1.0
0.9413333333333334,1.0
0.9416666666666667,1.0
0.942,1.0
0.9423333333333334,1.0
0.9426666666666667,1.0
0.943,1.0
0.9433333333333334,1.0
0.9436666666666667,1.0
0.944,1.0
0.9443333333333334,1.0
0.9446666666666667,1.0
0.945,1.0
0.9453333333333334,1.0
0.9456666666666667,1.0
0.946,1.0
0.9463333333333334,1.0
0.9466666666666667,1.0
0.947,1.0
0.9473333333333334,1.0
0.9476666666666667,1.0
0.948,1.0
0.9483333333333334,1.0
0.9486666666666667,1.0
0.949,1.0
0.9493333333333334,1.0
0.9496666666666667,1.0
0.95,1.0
0.9503333333333334,1.0
0.9506666666666667,1.0
0.951,1.0
0.9513333333333334,1.0
0.9516666666666667,1.0
0.952,1.0
0.9523333333333334,1.0
0.9526666666666667,1.0
0.953,1.0
0.9533333333333334,1.0
0.9536666666666667,1.0
0.954,1.0
0.9543333333333334,1.0
0.9546666666666667,1.0
0.955,1.0
0.9553333333333334,1.0
0.9556666666666667,1.0
0.956,1.0
0.9563333333333334,1.0
0.9566666666666667,1.0
0.957,1.0
0.9573333333333334,1.0
0.958,1.0
0.9583333333333334,1.0
0.9586666666666667,1.0
0.9593333333333334,1.0
0.9596666666666667,1.0
0.96,1.0
0.9603333333333334,1.0
0.9606666666666667,1.0
0.961,1.0
0.9616666666666667,1.0
0.962,1.0
0.9623333333333334,1.0
0.9626666666666667,1.0
0.963,1.0
0.9633333333333334,1.0
0.9636666666666667,1.0
0.964,1.0
0.9643333333333334,1.0
0.9646666666666667,1.0
0.965,1.0
0.9653333333333334,1.0
0.9656666666666667,1.0
0.966,1.0
0.9663333333333334,1.0
0.9666666666666667,1.0
0.967,1.0
0.9673333333333334,1.0
0.9676666666666667,1.0
0.968,1.0
0.9683333333333334,1.0
0.9686666666666667,1.0
0.969,1.0
0.9693333333333334,1.0
0.9696666666666667,1.0
0.97,1.0
0.9703333333333334,1.0
0.9706666666666667,1.0
0.971,1.0
0.9713333333333334,1.0
0.9716666666666667,1.0
0.972,1.0
0.9723333333333334,1.0
0.9726666666666667,1.0
0.973,1.0
0.9733333333333334,1.0
0.9736666666666667,1.0
0.974,1.0
0.9743333333333334,1.0
0.9746666666666667,1.0
0.975,1.0
0.9753333333333334,1.0
0.9756666666666667,1.0
0.976,1.0
0.9763333333333334,1.0
0.9766666666666667,1.0
0.977,1.0
0.9773333333333334,1.0
0.9776666666666667,1.0
0.978,1.0
0.9783333333333334,1.0
0.9786666666666667,1.0
0.979,1.0
0.9793333333333333,1.0
0.9796666666666667,1.0
0.98,1.0
0.9803333333333333,1.0
0.9806666666666667,1.0
0.981,1.0
0.9813333333333333,1.0
0.9816666666666667,1.0
0.982,1.0
0.9823333333333333,1.0
0.9826666666666667,1.0
0.983,1.0
0.9833333333333333,1.0
0.9836666666666667,1.0
0.984,1.0
0.9843333333333333,1.0
0.9846666666666667,1.0
0.985,1.0
0.9853333333333333,1.0
0.9856666666666667,1.0
0.986,1.0
0.9863333333333333,1.0
0.9866666666666667,1.0
0.9873333333333333,1.0
0.9876666666666667,1.0
0.988,1.0
0.9883333333333333,1.0
0.9886666666666667,1.0
0.989,1.0
0.9893333333333333,1.0
0.9896666666666667,1.0
0.99,1.0
0.9903333333333333,1.0
0.9906666666666667,1.0
0.991,1.0
0.9913333333333333,1.0
0.9916666666666667,1.0
0.9923333333333333,1.0
0.9926666666666667,1.0
0.993,1.0
0.9933333333333333,1.0
0.9936666666666667,1.0
0.994,1.0
0.9943333333333333,1.0
0.9946666666666667,1.0
0.995,1.0
0.9953333333333333,1.0
0.9956666666666667,1.0
0.996,1.0
0.9963333333333333,1.0
0.9966666666666667,1.0
0.997,1.0
0.9973333333333333,1.0
0.9976666666666667,1.0
0.998,1.0
0.9983333333333333,1.0
0.9986666666666667,1.0
0.999,1.0
0.9993333333333333,1.0
0.9996666666666667,1.0
1.0,1.0

